GRAPHEVAL: Quantifying Reasoning Uncertainty to Assess Trustworthiness in LLMs

Unfaithful reasoning undermines the trustworthiness of Large-Language Models. In mission-critical settings where reasoning errors can lead to catastrophic physical, financial, or legal consequences, accuracy without faithfulness is insufficient. Decoding methods such as Self-Consistency (SC) may fail to detect these failures because they evaluate final-answer agreement while ignoring the reasoning that produces it. We therefore investigate whether reasoning uncertainty can be reliably quantified, used to select more faithful answers, and evaluated under adversarial conditions. To address these questions, we introduce GRAPHEVAL, a framework that estimates reasoning uncertainty to assess models' trustworthiness and shift evaluation from final-answer consensus to the semantic and causal consistency of the reasoning that produces it. We propose a novel uncertainty quantification metric based on the Graph Reasoning Coherence Score (GRCS), where lower coherence reflects higher reasoning uncertainty. The resulting uncertainty increases as reasoning faithfulness decreases in 88.9% of evaluated configurations and outperforms SOTA baselines in 77.8% of comparisons, while being, on average, 32.5x faster. For decoding, we introduce Graph Self Consistency (GSC), which accounts for within-answer reasoning uncertainty, ignored by SC, and selects the more logically sound answer in 24.9% more SC-GSC disagreements. Finally, under adversarial ablation, we show that removing GSC-selected paths degrades faithfulness in up to 55% of answers (average: 30.59%), with drops exceeding 50% in some settings.

==> pic/entropy_retention_cache.csv <==
Model,Dataset,QID,Entropy,GSC_Retained
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0000,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0001,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0002,1.2776134368191154,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0003,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0004,1.8542858719872461,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0005,1.7004397181410922,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0006,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0008,2.807354922057604,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0009,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0010,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0011,1.4591479170272448,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0012,2.75,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0013,1.9219280948873623,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0014,1.0892300788425848,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0015,0.7219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0016,2.807354922057604,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0017,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0018,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0019,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0020,0.5916727785823275,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0022,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0023,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0024,2.5,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0025,2.5,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0026,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0027,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0028,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0029,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0030,1.3520301017579528,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0031,0.5435644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0032,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0033,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0034,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0035,0.5435644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0036,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0038,0.6193821946787638,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0039,0.6500224216483541,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0040,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0041,0.41381685030363374,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0042,0.9463729359854419,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0043,2.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0044,2.5219280948873624,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0045,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0046,1.584962500721156,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0047,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0048,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0049,0.5689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0050,0.8658566174572235,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0051,2.1280852788913944,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0052,0.7732283485249176,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0053,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0054,0.8524051786494786,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0055,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0056,1.7216117239699014,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0057,1.6854752972273344,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0058,2.216917186688699,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0059,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0060,1.1488348542809166,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0061,0.6685644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0063,1.811278124459133,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0064,2.1280852788913944,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0065,0.7345299214394703,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0066,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0067,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0068,0.6685644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0069,0.9463729359854419,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0070,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0071,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0072,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0073,1.9219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0074,0.9864267287308424,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0076,2.4040097573248604,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0077,0.7345299214394703,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0078,2.321928094887362,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0079,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0080,0.9141828384352135,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0081,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0082,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0083,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0084,2.463865121950854,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0085,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0086,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0088,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0090,1.2772018112022603,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0091,0.4854607607459134,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0092,1.3516441151533922,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0094,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0095,0.5907239186406502,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0096,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0098,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0099,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0100,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0101,1.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0103,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0104,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0105,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0108,0.9219280948873623,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0109,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0110,1.8919954870390203,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0112,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0113,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0114,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0115,1.061278124459133,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0116,0.8795064608120066,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0117,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0118,0.8658566174572235,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0119,1.5,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0120,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0121,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0123,0.5907239186406502,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0124,1.207518749639422,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0126,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0127,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0128,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0129,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0130,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0131,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0132,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0133,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0134,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0135,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0136,0.4854607607459134,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0137,1.198192411043098,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0138,0.9219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0139,1.4299111709758698,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0140,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0141,1.295461844238322,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0142,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0143,1.6644977792004614,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0144,1.0389205950315936,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0145,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0146,0.5907239186406502,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0147,1.5,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0148,0.4394969869215134,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0149,0.6143694458867568,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0151,2.2516291673878226,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0152,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0153,1.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0155,0.4394969869215134,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0156,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0158,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0159,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0160,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0161,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0162,0.9182958340544896,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0163,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0164,1.6577427265048887,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0165,1.5,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0166,0.8658566174572235,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0167,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0168,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0169,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0170,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0171,0.8795064608120066,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0172,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0173,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0174,1.9219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0175,0.8112781244591328,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0176,1.186278124459133,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0177,0.6500224216483541,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0178,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0179,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0180,0.5665095065529053,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0181,1.6729330318733675,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0184,2.521640636343318,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0185,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0187,0.7219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0188,1.6729330318733675,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0189,0.9709505944546686,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0190,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0191,0.6685644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0192,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0193,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0194,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0195,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0196,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0197,0.4394969869215134,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0198,0.6402064333604701,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0200,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0201,2.2359263506290326,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0202,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0203,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0204,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0206,0.41381685030363374,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0207,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0208,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0210,0.8112781244591328,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0211,0.9933927290103626,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0212,2.1735572622751858,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0213,0.5916727785823275,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0214,1.224394445405986,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0215,1.186278124459133,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0216,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0217,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0218,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0219,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0220,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0221,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0222,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0223,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0224,1.1567796494470395,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0225,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0226,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0227,0.7345299214394703,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0228,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0229,1.2326602568158205,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0230,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0231,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0232,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0233,1.1400677626718572,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0234,0.5435644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0235,0.9463729359854419,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0237,1.1567796494470395,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0238,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0239,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0240,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0241,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0242,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0243,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0244,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0246,1.1567796494470395,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0247,2.1416195253341384,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0248,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0249,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0250,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0251,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0252,0.9864267287308424,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0253,1.0892300788425848,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0254,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0255,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0256,0.8112781244591328,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0257,1.7004397181410922,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0258,1.2086489509530647,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0259,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0260,1.207518749639422,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0261,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0262,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0263,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0264,0.9182958340544896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0268,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0269,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0270,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0271,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0273,0.9182958340544896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0274,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0276,1.0863128407412879,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0277,0.6143694458867568,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0278,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0279,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0280,0.8904916402194913,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0281,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0282,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0283,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0284,0.5907239186406502,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0285,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0286,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0287,0.8166890883150209,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0288,0.4394969869215134,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0289,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0290,0.954434002924965,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0291,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0292,0.7345299214394703,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0293,1.584962500721156,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0294,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0295,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0296,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0297,0.5435644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0299,1.6644977792004614,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0300,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0302,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0303,1.3787834934861753,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0304,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0305,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0306,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0307,0.6500224216483541,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0308,0.9456603046006401,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0309,2.046439344671015,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0311,0.5225593745369408,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0312,0.4854607607459134,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0314,1.8799649487271108,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0315,0.9709505944546686,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0316,0.6962122601251458,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0317,1.198192411043098,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0318,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0319,1.7263472243434208,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0320,0.7732283485249176,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0321,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0322,1.207518749639422,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0323,0.8904916402194913,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0324,2.2516291673878226,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0325,0.6840384356390417,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0326,2.584962500721156,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0327,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0328,1.295461844238322,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0329,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0330,2.2516291673878226,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0331,2.046439344671015,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0332,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0333,2.6416041678685933,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0334,2.4508257945180887,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0335,0.37123232664087563,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0336,1.207518749639422,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0337,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0338,1.6216407621868583,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0339,0.9141828384352135,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0340,0.8112781244591328,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0341,0.9709505944546686,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0342,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0343,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0344,0.9182958340544896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0345,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0346,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0347,2.2998963911678914,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0348,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0349,0.9219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0351,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0352,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0353,0.6500224216483541,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0354,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0355,1.1050139971135322,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0356,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0358,0.4689955935892812,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0359,1.7924812503605778,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0360,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0361,0.7732283485249176,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0362,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0363,1.6143308351592656,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0364,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0365,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0366,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0367,1.8716022614097982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0369,2.321928094887362,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0370,2.584962500721156,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0371,0.7345299214394703,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0372,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0373,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0374,1.2916919971380596,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0375,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0376,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0377,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0378,0.8030717273241024,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0379,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0381,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0382,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0384,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0385,1.3520301017579528,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0386,1.590468570732828,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0387,1.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0388,0.5435644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0389,1.061278124459133,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0390,0.7345299214394703,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0391,0.6998428398862386,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0392,1.5,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0393,1.7295739585136223,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0394,0.6685644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0395,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0396,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0398,0.747584679824574,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0399,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0400,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0401,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0402,0.8166890883150209,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0404,0.8904916402194913,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0405,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0406,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0407,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0408,1.7841591278514217,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0409,1.6644977792004614,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0410,1.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0411,1.1488348542809166,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0412,1.1400677626718572,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0413,2.5216406363433186,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0414,1.4299111709758698,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0415,0.8658566174572235,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0416,2.084962500721156,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0417,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0418,1.0892300788425848,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0419,1.9877733714879842,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0421,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0422,2.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0424,0.6500224216483541,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0425,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0426,0.9219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0428,0.9182958340544896,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0429,1.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0430,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0431,0.5435644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0432,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0433,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0434,1.7924812503605778,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0435,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0436,0.39124356362925566,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0437,0.8658566174572235,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0438,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0440,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0442,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0444,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0445,0.6500224216483541,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0446,0.7345299214394703,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0447,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0448,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0449,1.0892300788425848,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0451,0.9864267287308424,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0452,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0453,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0455,1.1400677626718572,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0456,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0457,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0458,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0459,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0460,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0461,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0462,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0463,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0464,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0465,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0466,1.3787834934861753,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0467,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0468,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0469,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0470,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0471,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0472,1.971747257128181,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0473,2.321928094887362,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0474,2.1735572622751853,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0475,1.5,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0476,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0477,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0478,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0479,0.6500224216483541,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0480,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0481,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0482,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0483,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0484,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0485,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0486,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0487,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0488,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0489,0.8343470230852537,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0490,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0491,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0492,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0493,2.251629167387823,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0495,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0496,1.2916919971380594,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0497,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0498,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0499,1.6737949406953985,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0500,2.5216406363433186,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0501,1.4716022614097979,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0502,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0503,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0504,1.3567796494470397,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0506,1.4591479170272448,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0507,0.8166890883150209,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0508,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0509,2.279799131837405,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0511,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0512,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0513,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0514,1.3485878960124222,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0516,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0517,0.6193821946787638,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0518,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0519,1.1451104143815827,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0521,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0522,0.5665095065529053,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0523,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0524,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0525,2.3685225277282065,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0526,1.061278124459133,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0527,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0528,0.5916727785823275,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0529,0.5435644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0530,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0531,0.9709505944546686,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0533,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0535,1.198183947911799,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0536,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0537,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0538,0.7219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0541,1.6577427265048887,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0542,0.74959525725948,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0543,1.5,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0544,1.0863128407412879,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0545,0.7345299214394703,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0546,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0547,1.8423709931771088,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0548,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0549,1.3250112108241772,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0550,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0551,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0552,3.09306920777189,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0553,0.41381685030363374,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0554,1.3567796494470394,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0555,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0556,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0557,0.8683927290103626,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0558,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0560,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0561,0.7642045065086203,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0562,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0563,1.6644977792004614,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0564,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0565,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0566,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0567,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0568,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0569,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0571,1.6858157091530304,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0572,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0573,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0574,1.6854752972273344,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0575,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0577,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0578,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0579,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0581,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0582,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0583,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0585,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0586,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0587,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0588,0.7345299214394703,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0591,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0592,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0594,1.584962500721156,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0595,1.0408520829727552,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0596,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0597,0.5665095065529053,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0598,0.8658566174572235,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0599,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0600,0.8166890883150209,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0601,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0602,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0604,0.41381685030363374,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0605,0.7345299214394703,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0606,1.9182958340544893,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0607,1.061278124459133,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0608,1.1488348542809166,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0609,0.41381685030363374,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0612,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0613,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0614,0.4394969869215134,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0615,1.7884504573082893,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0616,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0617,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0618,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0619,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0620,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0621,1.311278124459133,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0622,0.8658566174572235,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0623,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0624,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0625,0.41381685030363374,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0626,0.7219280948873623,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0627,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0628,0.39124356362925566,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0629,0.8166890883150209,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0630,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0631,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0632,1.0408520829727552,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0633,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0634,1.4591479170272448,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0636,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0637,1.6577427265048887,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0638,1.5197284615795614,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0639,0.41381685030363374,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0640,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0642,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0643,0.5907239186406502,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0644,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0645,2.064042639445697,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0646,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0647,0.6685644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0648,2.725480556997868,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0650,0.8112781244591328,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0651,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0653,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0654,1.061278124459133,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0655,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0656,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0657,0.4394969869215134,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0658,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0659,0.9864267287308424,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0660,0.951994081908783,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0661,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0662,0.6685644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0663,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0664,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0665,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0666,0.8112781244591328,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0667,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0668,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0669,1.870253816431622,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0670,1.7735572622751854,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0671,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0673,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0674,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0676,0.9864267287308424,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0677,1.570950594454669,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0678,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0679,0.6998428398862386,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0680,0.7345299214394703,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0681,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0682,0.5225593745369408,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0683,1.7924812503605778,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0684,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0685,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0686,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0687,1.584962500721156,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0688,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0689,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0690,1.2638091738835462,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0691,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0692,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0693,0.7732283485249176,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0694,0.7793498372920851,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0695,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0696,0.8658566174572235,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0697,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0698,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0699,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0700,1.311278124459133,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0702,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0703,0.9219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0704,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0705,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0706,2.2221915755066783,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0707,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0708,2.5949066182439395,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0709,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0710,1.1400677626718572,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0712,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0713,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0714,1.6644977792004614,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0715,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0716,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0717,0.6962122601251458,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0718,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0719,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0720,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0722,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0723,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0724,1.5487949406953985,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0725,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0726,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0727,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0728,2.1180782093497093,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0729,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0730,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0731,2.0588138903312014,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0732,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0733,1.5058762556041068,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0734,0.4394969869215134,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0735,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0736,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0737,1.578897902987479,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0738,0.7345299214394703,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0739,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0740,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0741,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0742,0.9463729359854419,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0743,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0744,1.5744174271404585,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0745,1.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0746,0.9182958340544896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0747,0.41381685030363374,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0748,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0750,0.9219280948873623,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0751,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0755,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0756,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0757,1.1981174211304033,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0758,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0759,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0760,0.9463729359854419,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0761,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0762,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0763,1.7609640474436812,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0764,0.6962122601251458,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0765,0.951994081908783,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0766,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0767,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0769,0.5435644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0770,1.2987949406953985,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0771,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0772,1.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0773,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0774,0.8030717273241024,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0775,1.0389205950315936,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0776,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0777,1.2987949406953985,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0778,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0779,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0781,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0783,2.2516291673878226,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0784,1.0957952550009336,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0785,0.5435644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0786,0.4854607607459134,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0787,2.4508257945180887,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0788,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0789,0.5435644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0791,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0792,0.6998428398862386,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0793,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0794,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0795,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0797,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0798,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0799,0.7793498372920851,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0800,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0801,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0803,0.6143694458867568,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0804,1.186278124459133,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0805,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0807,1.7924812503605778,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0808,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0809,0.8658566174572235,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0810,1.1216407621868583,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0812,2.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0813,1.4466166676282082,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0814,1.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0816,0.7219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0817,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0818,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0819,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0820,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0821,0.7345299214394703,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0822,1.0957952550009336,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0824,1.0949143184120975,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0825,1.224394445405986,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0826,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0828,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0829,0.8112781244591328,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0830,1.295461844238322,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0831,1.5,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0832,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0833,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0834,0.5907239186406502,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0836,0.4394969869215134,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0837,1.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0838,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0839,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0840,0.5435644431995964,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0841,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0842,2.1609640474436813,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0843,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0844,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0845,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0846,1.584962500721156,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0848,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0849,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0850,0.9055872616982603,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0851,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0852,0.5435644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0853,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0854,0.7732283485249176,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0855,1.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0856,2.663532754804255,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0857,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0858,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0859,1.4591479170272448,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0860,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0861,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0862,0.9219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0863,0.5225593745369408,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0864,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0865,0.8658566174572235,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0866,1.1451104143815827,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0867,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0868,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0869,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0870,2.521640636343318,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0871,0.6998428398862386,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0872,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0873,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0874,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0875,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0876,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0877,1.4466166676282082,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0878,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0879,0.7219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0880,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0881,0.4394969869215134,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0882,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0883,1.4966407621868583,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0884,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0885,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0886,0.951994081908783,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0887,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0888,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0889,1.1451104143815827,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0890,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0891,0.5435644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0892,0.7219280948873623,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0893,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0894,1.9219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0895,0.934068055375491,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0896,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0897,1.4591479170272446,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0898,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0899,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0900,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0902,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0904,1.3516441151533924,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0905,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0906,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0907,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0908,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0909,1.384431504340598,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0910,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0911,0.9864267287308424,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0912,0.6402064333604701,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0913,1.6922718656836107,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0914,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0915,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0916,2.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0917,0.6998428398862386,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0918,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0919,1.8423709931771086,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0920,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0921,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0922,1.0389205950315936,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0924,2.75,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0925,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0926,1.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0927,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0928,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0929,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0930,2.125814583693911,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0931,1.4466166676282082,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0932,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0933,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0934,0.7642045065086203,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0936,1.1567796494470395,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0937,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0938,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0939,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0940,1.2086489509530647,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0941,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0944,0.8166890883150209,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0945,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0946,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0947,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0948,1.383099991189334,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0949,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0950,2.2516291673878226,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0954,0.4394969869215134,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0955,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0956,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0957,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0958,1.061278124459133,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0959,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0960,1.811278124459133,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0961,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0963,1.3787834934861753,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0964,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0965,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0966,1.5709505944546687,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0967,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0968,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0969,1.2987949406953985,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0970,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0971,3.0565647621309537,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0972,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0973,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0974,2.197159723424149,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0975,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0976,0.9182958340544896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0977,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0979,1.1488348542809166,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0980,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0981,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0982,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0983,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0985,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0986,1.2366407419411674,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0987,0.8166890883150209,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0988,0.8166890883150209,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0989,0.9709505944546686,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0990,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0991,1.6577427265048887,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0992,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0993,1.3709505944546687,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0994,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0995,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0996,1.9609640474436814,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q0998,1.5744174271404585,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1000,1.1488348542809166,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1002,1.2638091738835462,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1003,0.41381685030363374,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1004,1.4056390622295665,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1005,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1007,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1008,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1009,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1010,0.6500224216483541,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1011,1.2916919971380596,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1013,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1014,0.8112781244591328,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1015,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1017,0.7219280948873623,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1018,2.375,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1019,0.9219280948873623,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1020,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1021,0.41381685030363374,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1022,1.5487949406953985,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1023,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1024,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1025,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1026,0.8658566174572235,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1027,1.584962500721156,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1028,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1029,0.9864267287308424,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1031,1.7709505944546688,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1032,1.1451104143815827,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1033,0.5435644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1034,1.5709505944546687,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1035,2.6416041678685933,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1036,0.6500224216483541,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1037,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1038,2.4193819456463714,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1039,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1040,0.9852281360342515,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1041,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1043,1.4345491399952024,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1044,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1045,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1047,2.2516291673878226,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1049,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1050,0.8658566174572235,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1051,0.6685644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1052,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1053,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1054,1.1567796494470395,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1055,2.049452072789394,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1056,2.4193819456463714,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1057,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1058,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1060,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1061,0.7742433029172697,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1062,0.9219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1063,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1065,1.2916919971380594,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1066,0.9141828384352135,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1068,0.4394969869215134,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1069,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1070,0.6500224216483541,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1071,1.2916919971380596,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1074,1.272905595320056,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1075,2.321928094887362,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1076,1.0389205950315936,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1078,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1079,2.503258334775646,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1081,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1082,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1083,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1084,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1085,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1086,0.41381685030363374,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1087,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1089,1.5709505944546687,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1090,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1091,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1092,2.2810361125534233,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1093,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1095,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1096,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1097,1.9219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1098,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1099,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1100,0.5225593745369408,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1101,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1102,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1103,3.121928094887362,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1104,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1105,2.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1106,1.1400677626718572,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1107,2.816307519224645,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1108,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1109,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1110,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1111,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1112,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1113,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1114,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1115,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1116,1.3372449392958772,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1117,1.1451104143815827,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1118,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1119,1.4949188482339508,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1120,1.4466166676282082,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1121,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1123,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1124,0.6500224216483541,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1125,0.8112781244591328,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1126,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1127,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1128,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1129,2.199687794731328,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1130,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1131,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1133,0.5435644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1134,0.41381685030363374,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1135,1.3716407621868583,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1136,0.6840384356390417,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1138,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1139,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1140,2.584962500721156,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1141,1.1660870601063933,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1142,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1143,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1144,1.2987949406953985,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1146,2.321928094887362,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1148,0.8166890883150209,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1149,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1150,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1151,0.7732283485249176,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1152,1.061278124459133,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1153,2.321928094887362,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1154,0.5907239186406502,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1155,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1156,1.0957952550009336,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1157,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1158,1.4885252948977485,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1159,1.3787834934861753,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1160,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1161,0.9912642605354288,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1162,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1163,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1164,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1165,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1166,1.5487949406953985,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1167,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1168,2.2221915755066783,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1169,1.5,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1170,2.835237745312118,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1171,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1172,0.7742433029172697,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1173,2.1556390622295662,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1174,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1175,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1177,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1178,1.61078454839968,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1179,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1180,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1181,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1182,1.9609640474436814,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1184,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1185,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1186,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1188,2.049452072789394,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1189,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1191,0.7345299214394703,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1192,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1194,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1195,0.6685644431995964,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1196,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1197,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1198,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1200,1.9709505944546686,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1201,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1202,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1204,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1205,2.216917186688699,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1206,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1207,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1208,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1209,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1210,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1211,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1212,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1213,1.3567796494470397,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1214,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1216,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1217,0.6500224216483541,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1218,3.085055102756477,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1219,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1220,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1221,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1222,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1223,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1224,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1225,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1226,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1227,1.5,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1228,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1229,1.4911148500551858,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1230,1.207518749639422,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1232,1.6922718656836107,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1233,0.7642045065086203,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1234,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1235,2.5073801024236357,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1236,0.8166890883150209,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1237,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1238,0.41381685030363374,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1239,2.321928094887362,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1241,0.9933927290103626,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1242,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1243,2.610577243331642,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1244,2.792481250360578,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1245,2.556656707462823,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1246,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1247,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1248,0.4394969869215134,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1250,0.4394969869215134,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1251,1.0408520829727552,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1252,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1253,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1254,0.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1255,0.7219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1256,1.584962500721156,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1257,2.9056390622295662,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1258,0.9182958340544896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1259,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1260,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1261,0.7732283485249176,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1262,0.5435644431995964,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1263,2.1819370635467044,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1264,1.2516291673878228,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1265,2.0,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1266,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1267,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1268,1.0219280948873624,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1269,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1270,0.5916727785823275,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1271,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1272,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1273,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1274,0.41381685030363374,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1275,2.2608203181716595,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1276,3.456564762130954,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1277,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1278,0.6722948170756379,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1279,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1280,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1281,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1282,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1283,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1284,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1285,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1286,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1287,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1289,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1290,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1291,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1292,0.8112781244591328,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1293,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1294,1.2987949406953985,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1295,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1296,1.0892300788425848,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1297,2.067031495157584,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1298,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1299,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1300,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1301,1.7709505944546688,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1302,2.852217001462482,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1303,1.9473387961875537,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1304,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1305,0.5435644431995964,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1306,2.584962500721156,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1307,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1308,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1310,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1311,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1312,0.5032583347756457,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1313,2.4056390622295662,0
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1315,1.5487949406953985,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1316,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1317,1.6922718656836104,1
meta-llama_Llama-3_1-8B-Instruct,gsm8k,q1318,0.0,1
meta-llama_Llama-3_1-8B-Instruct,medqa,51,3.051601636871704,1
meta-llama_Llama-3_1-8B-Instruct,medqa,54,0.5689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,medqa,61,1.8854752972273343,1
meta-llama_Llama-3_1-8B-Instruct,medqa,65,2.7841837197791888,1
meta-llama_Llama-3_1-8B-Instruct,medqa,135,2.3973349103525234,1
meta-llama_Llama-3_1-8B-Instruct,medqa,142,1.428794734004785,1
meta-llama_Llama-3_1-8B-Instruct,medqa,161,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,medqa,189,3.277613436819116,1
meta-llama_Llama-3_1-8B-Instruct,medqa,206,0.747584679824574,1
meta-llama_Llama-3_1-8B-Instruct,medqa,255,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,medqa,285,0.8658566174572235,0
meta-llama_Llama-3_1-8B-Instruct,medqa,318,3.4613201402110083,1
meta-llama_Llama-3_1-8B-Instruct,medqa,326,2.289017989818658,1
meta-llama_Llama-3_1-8B-Instruct,medqa,333,3.905764584655453,1
meta-llama_Llama-3_1-8B-Instruct,medqa,334,3.773557262275185,1
meta-llama_Llama-3_1-8B-Instruct,medqa,407,2.646782221599798,1
meta-llama_Llama-3_1-8B-Instruct,medqa,429,0.5689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,medqa,432,2.7393538721672006,1
meta-llama_Llama-3_1-8B-Instruct,medqa,435,3.5465935642949384,0
meta-llama_Llama-3_1-8B-Instruct,medqa,440,4.0,1
meta-llama_Llama-3_1-8B-Instruct,medqa,449,0.5689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,medqa,451,1.1400677626718572,1
meta-llama_Llama-3_1-8B-Instruct,medqa,457,2.375,1
meta-llama_Llama-3_1-8B-Instruct,medqa,466,2.8954618442383215,1
meta-llama_Llama-3_1-8B-Instruct,medqa,476,0.6685644431995964,1
meta-llama_Llama-3_1-8B-Instruct,medqa,505,0.5907239186406502,1
meta-llama_Llama-3_1-8B-Instruct,medqa,538,1.6688388898504305,1
meta-llama_Llama-3_1-8B-Instruct,medqa,542,2.9182958340544896,0
meta-llama_Llama-3_1-8B-Instruct,medqa,546,3.875,1
meta-llama_Llama-3_1-8B-Instruct,medqa,548,3.584962500721156,0
meta-llama_Llama-3_1-8B-Instruct,medqa,552,4.021928094887362,1
meta-llama_Llama-3_1-8B-Instruct,medqa,563,0.6098403047164004,1
meta-llama_Llama-3_1-8B-Instruct,medqa,569,3.6841837197791887,1
meta-llama_Llama-3_1-8B-Instruct,medqa,592,2.8709505944546687,1
meta-llama_Llama-3_1-8B-Instruct,medqa,646,1.2326602568158205,1
meta-llama_Llama-3_1-8B-Instruct,medqa,689,2.5073801024236357,1
meta-llama_Llama-3_1-8B-Instruct,medqa,696,2.795461844238322,1
meta-llama_Llama-3_1-8B-Instruct,medqa,704,3.2841837197791888,1
meta-llama_Llama-3_1-8B-Instruct,medqa,727,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,medqa,735,2.967064753975466,1
meta-llama_Llama-3_1-8B-Instruct,medqa,740,0.5665095065529053,1
meta-llama_Llama-3_1-8B-Instruct,medqa,741,1.2772018112022603,1
meta-llama_Llama-3_1-8B-Instruct,medqa,747,0.5435644431995964,0
meta-llama_Llama-3_1-8B-Instruct,medqa,775,3.024397470347699,1
meta-llama_Llama-3_1-8B-Instruct,medqa,817,2.5,0
meta-llama_Llama-3_1-8B-Instruct,medqa,859,1.5166422780956523,1
meta-llama_Llama-3_1-8B-Instruct,medqa,864,2.2096909728231857,1
meta-llama_Llama-3_1-8B-Instruct,medqa,865,1.3784188527203236,1
meta-llama_Llama-3_1-8B-Instruct,medqa,877,0.5689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,medqa,919,2.332914563979398,1
meta-llama_Llama-3_1-8B-Instruct,medqa,946,2.0558279011639637,1
meta-llama_Llama-3_1-8B-Instruct,medqa,1098,3.321928094887362,0
meta-llama_Llama-3_1-8B-Instruct,medqa,1103,1.4567796494470395,1
meta-llama_Llama-3_1-8B-Instruct,medqa,1116,3.875,1
meta-llama_Llama-3_1-8B-Instruct,medqa,1130,3.640223928941852,1
meta-llama_Llama-3_1-8B-Instruct,medqa,1140,2.2810361125534233,0
meta-llama_Llama-3_1-8B-Instruct,medqa,1182,2.521640636343318,1
meta-llama_Llama-3_1-8B-Instruct,medqa,1195,3.169925001442312,0
meta-llama_Llama-3_1-8B-Instruct,medqa,1197,2.4956029237290123,1
meta-llama_Llama-3_1-8B-Instruct,medqa,1232,2.3942811477133943,1
meta-llama_Llama-3_1-8B-Instruct,medqa,1236,2.9139770731827523,0
microsoft_phi-4,gsm8k,q0000,0.951994081908783,1
microsoft_phi-4,gsm8k,q0001,0.0,1
microsoft_phi-4,gsm8k,q0002,0.0,1
microsoft_phi-4,gsm8k,q0003,0.5435644431995964,0
microsoft_phi-4,gsm8k,q0004,0.0,1
microsoft_phi-4,gsm8k,q0005,0.5435644431995964,0
microsoft_phi-4,gsm8k,q0006,0.39124356362925566,1
microsoft_phi-4,gsm8k,q0007,0.9864267287308424,1
microsoft_phi-4,gsm8k,q0008,0.0,1
microsoft_phi-4,gsm8k,q0009,0.0,1
microsoft_phi-4,gsm8k,q0010,0.0,1
microsoft_phi-4,gsm8k,q0011,0.0,1
microsoft_phi-4,gsm8k,q0013,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0014,1.7924812503605778,1
microsoft_phi-4,gsm8k,q0015,2.3685225277282065,1
microsoft_phi-4,gsm8k,q0016,0.0,1
microsoft_phi-4,gsm8k,q0017,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0018,0.0,1
microsoft_phi-4,gsm8k,q0019,1.6402239289418519,1
microsoft_phi-4,gsm8k,q0020,0.41381685030363374,1
microsoft_phi-4,gsm8k,q0021,0.5032583347756457,0
microsoft_phi-4,gsm8k,q0022,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0023,0.0,1
microsoft_phi-4,gsm8k,q0024,0.7642045065086203,1
microsoft_phi-4,gsm8k,q0025,1.224394445405986,1
microsoft_phi-4,gsm8k,q0026,0.0,1
microsoft_phi-4,gsm8k,q0027,0.0,1
microsoft_phi-4,gsm8k,q0028,0.0,1
microsoft_phi-4,gsm8k,q0029,0.0,1
microsoft_phi-4,gsm8k,q0030,0.35335933502142136,1
microsoft_phi-4,gsm8k,q0031,0.0,1
microsoft_phi-4,gsm8k,q0032,0.0,1
microsoft_phi-4,gsm8k,q0033,0.964078764808229,1
microsoft_phi-4,gsm8k,q0034,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0035,1.1488348542809166,1
microsoft_phi-4,gsm8k,q0036,1.9898980954642875,1
microsoft_phi-4,gsm8k,q0038,0.0,1
microsoft_phi-4,gsm8k,q0039,0.39124356362925566,1
microsoft_phi-4,gsm8k,q0040,0.3095434291503252,1
microsoft_phi-4,gsm8k,q0041,0.0,1
microsoft_phi-4,gsm8k,q0042,0.0,1
microsoft_phi-4,gsm8k,q0043,0.6998428398862386,1
microsoft_phi-4,gsm8k,q0044,1.1488348542809166,1
microsoft_phi-4,gsm8k,q0045,0.0,1
microsoft_phi-4,gsm8k,q0046,1.188721875540867,1
microsoft_phi-4,gsm8k,q0047,0.3227569588973982,1
microsoft_phi-4,gsm8k,q0048,1.419556298571613,1
microsoft_phi-4,gsm8k,q0049,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0050,2.1556390622295662,1
microsoft_phi-4,gsm8k,q0051,0.7732283485249176,1
microsoft_phi-4,gsm8k,q0052,0.0,1
microsoft_phi-4,gsm8k,q0053,0.0,1
microsoft_phi-4,gsm8k,q0054,0.0,1
microsoft_phi-4,gsm8k,q0055,0.0,1
microsoft_phi-4,gsm8k,q0056,1.4591479170272446,1
microsoft_phi-4,gsm8k,q0057,0.0,1
microsoft_phi-4,gsm8k,q0058,2.374556048381884,1
microsoft_phi-4,gsm8k,q0059,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0060,0.0,1
microsoft_phi-4,gsm8k,q0061,0.41381685030363374,1
microsoft_phi-4,gsm8k,q0062,1.9219280948873623,1
microsoft_phi-4,gsm8k,q0063,0.7732283485249176,1
microsoft_phi-4,gsm8k,q0064,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0065,0.7793498372920851,1
microsoft_phi-4,gsm8k,q0066,0.0,1
microsoft_phi-4,gsm8k,q0067,0.0,1
microsoft_phi-4,gsm8k,q0068,0.9182958340544896,1
microsoft_phi-4,gsm8k,q0069,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0070,1.4591479170272448,1
microsoft_phi-4,gsm8k,q0071,0.0,1
microsoft_phi-4,gsm8k,q0072,0.8658566174572235,1
microsoft_phi-4,gsm8k,q0073,0.0,0
microsoft_phi-4,gsm8k,q0074,0.0,1
microsoft_phi-4,gsm8k,q0075,0.863120568566631,1
microsoft_phi-4,gsm8k,q0076,1.3921472236645345,1
microsoft_phi-4,gsm8k,q0077,0.0,1
microsoft_phi-4,gsm8k,q0078,1.4466166676282082,1
microsoft_phi-4,gsm8k,q0079,0.4394969869215134,1
microsoft_phi-4,gsm8k,q0080,0.0,1
microsoft_phi-4,gsm8k,q0081,0.0,1
microsoft_phi-4,gsm8k,q0082,0.5225593745369408,1
microsoft_phi-4,gsm8k,q0083,0.0,1
microsoft_phi-4,gsm8k,q0084,0.3227569588973982,1
microsoft_phi-4,gsm8k,q0085,1.5157895841746822,1
microsoft_phi-4,gsm8k,q0086,0.7219280948873623,1
microsoft_phi-4,gsm8k,q0088,1.9609640474436814,1
microsoft_phi-4,gsm8k,q0089,0.9219280948873623,1
microsoft_phi-4,gsm8k,q0090,0.0,1
microsoft_phi-4,gsm8k,q0091,0.0,1
microsoft_phi-4,gsm8k,q0092,0.0,1
microsoft_phi-4,gsm8k,q0093,0.0,1
microsoft_phi-4,gsm8k,q0094,0.0,1
microsoft_phi-4,gsm8k,q0095,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0096,0.0,1
microsoft_phi-4,gsm8k,q0097,0.41381685030363374,1
microsoft_phi-4,gsm8k,q0099,0.39124356362925566,1
microsoft_phi-4,gsm8k,q0100,0.0,1
microsoft_phi-4,gsm8k,q0101,0.4394969869215134,1
microsoft_phi-4,gsm8k,q0103,1.0892300788425848,1
microsoft_phi-4,gsm8k,q0104,1.4056390622295665,1
microsoft_phi-4,gsm8k,q0105,0.0,1
microsoft_phi-4,gsm8k,q0106,0.0,1
microsoft_phi-4,gsm8k,q0107,0.8112781244591328,1
microsoft_phi-4,gsm8k,q0108,1.1488348542809166,1
microsoft_phi-4,gsm8k,q0109,1.1941737342569119,1
microsoft_phi-4,gsm8k,q0110,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0111,2.0,1
microsoft_phi-4,gsm8k,q0112,0.0,1
microsoft_phi-4,gsm8k,q0113,0.0,1
microsoft_phi-4,gsm8k,q0114,2.0,1
microsoft_phi-4,gsm8k,q0115,0.0,1
microsoft_phi-4,gsm8k,q0116,3.459431618637298,1
microsoft_phi-4,gsm8k,q0117,0.0,1
microsoft_phi-4,gsm8k,q0118,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0120,0.0,1
microsoft_phi-4,gsm8k,q0121,0.0,1
microsoft_phi-4,gsm8k,q0122,0.0,1
microsoft_phi-4,gsm8k,q0123,0.0,1
microsoft_phi-4,gsm8k,q0124,0.0,1
microsoft_phi-4,gsm8k,q0125,1.8423709931771088,1
microsoft_phi-4,gsm8k,q0126,0.3227569588973982,1
microsoft_phi-4,gsm8k,q0127,0.0,1
microsoft_phi-4,gsm8k,q0128,0.0,1
microsoft_phi-4,gsm8k,q0129,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0130,0.0,1
microsoft_phi-4,gsm8k,q0131,0.0,1
microsoft_phi-4,gsm8k,q0132,0.0,1
microsoft_phi-4,gsm8k,q0133,0.0,1
microsoft_phi-4,gsm8k,q0134,1.0408520829727552,1
microsoft_phi-4,gsm8k,q0135,0.0,1
microsoft_phi-4,gsm8k,q0136,0.0,1
microsoft_phi-4,gsm8k,q0137,0.7345299214394703,1
microsoft_phi-4,gsm8k,q0138,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0139,2.502598068247261,1
microsoft_phi-4,gsm8k,q0140,0.0,1
microsoft_phi-4,gsm8k,q0141,1.3787834934861753,1
microsoft_phi-4,gsm8k,q0142,0.0,1
microsoft_phi-4,gsm8k,q0143,0.8166890883150209,1
microsoft_phi-4,gsm8k,q0144,0.9219280948873623,1
microsoft_phi-4,gsm8k,q0145,0.0,1
microsoft_phi-4,gsm8k,q0146,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0147,1.2516291673878228,1
microsoft_phi-4,gsm8k,q0148,2.251629167387823,1
microsoft_phi-4,gsm8k,q0149,0.0,1
microsoft_phi-4,gsm8k,q0150,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0151,2.128085278891394,1
microsoft_phi-4,gsm8k,q0152,0.0,1
microsoft_phi-4,gsm8k,q0153,0.7219280948873623,1
microsoft_phi-4,gsm8k,q0154,0.7219280948873623,0
microsoft_phi-4,gsm8k,q0155,0.39124356362925566,1
microsoft_phi-4,gsm8k,q0156,0.0,1
microsoft_phi-4,gsm8k,q0157,0.863120568566631,1
microsoft_phi-4,gsm8k,q0158,1.2987949406953985,1
microsoft_phi-4,gsm8k,q0159,0.0,1
microsoft_phi-4,gsm8k,q0160,0.35335933502142136,1
microsoft_phi-4,gsm8k,q0161,0.0,1
microsoft_phi-4,gsm8k,q0162,0.0,1
microsoft_phi-4,gsm8k,q0163,0.0,1
microsoft_phi-4,gsm8k,q0164,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0165,1.4591479170272448,1
microsoft_phi-4,gsm8k,q0166,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0167,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0168,0.0,1
microsoft_phi-4,gsm8k,q0169,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0170,0.0,1
microsoft_phi-4,gsm8k,q0171,0.0,1
microsoft_phi-4,gsm8k,q0172,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0173,1.971747257128181,1
microsoft_phi-4,gsm8k,q0174,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0175,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0176,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0177,0.0,1
microsoft_phi-4,gsm8k,q0178,0.0,1
microsoft_phi-4,gsm8k,q0179,0.0,1
microsoft_phi-4,gsm8k,q0180,0.0,1
microsoft_phi-4,gsm8k,q0181,0.5435644431995964,0
microsoft_phi-4,gsm8k,q0183,0.0,1
microsoft_phi-4,gsm8k,q0184,0.0,0
microsoft_phi-4,gsm8k,q0185,0.0,1
microsoft_phi-4,gsm8k,q0188,2.1556390622295662,1
microsoft_phi-4,gsm8k,q0189,0.6500224216483541,1
microsoft_phi-4,gsm8k,q0190,0.0,1
microsoft_phi-4,gsm8k,q0191,0.9219280948873623,1
microsoft_phi-4,gsm8k,q0192,0.0,1
microsoft_phi-4,gsm8k,q0193,1.7527152789797047,1
microsoft_phi-4,gsm8k,q0194,0.0,1
microsoft_phi-4,gsm8k,q0195,0.0,1
microsoft_phi-4,gsm8k,q0196,0.0,1
microsoft_phi-4,gsm8k,q0197,0.8112781244591328,1
microsoft_phi-4,gsm8k,q0198,1.1451104143815827,1
microsoft_phi-4,gsm8k,q0199,1.75,1
microsoft_phi-4,gsm8k,q0200,0.0,1
microsoft_phi-4,gsm8k,q0201,1.5487949406953985,1
microsoft_phi-4,gsm8k,q0202,0.0,1
microsoft_phi-4,gsm8k,q0203,0.0,1
microsoft_phi-4,gsm8k,q0204,0.0,1
microsoft_phi-4,gsm8k,q0205,1.1451104143815827,1
microsoft_phi-4,gsm8k,q0206,0.0,1
microsoft_phi-4,gsm8k,q0207,0.0,1
microsoft_phi-4,gsm8k,q0208,0.6840384356390417,1
microsoft_phi-4,gsm8k,q0209,0.0,1
microsoft_phi-4,gsm8k,q0210,0.0,1
microsoft_phi-4,gsm8k,q0211,0.0,1
microsoft_phi-4,gsm8k,q0212,0.39124356362925566,1
microsoft_phi-4,gsm8k,q0213,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0214,0.9912642605354288,0
microsoft_phi-4,gsm8k,q0215,0.0,1
microsoft_phi-4,gsm8k,q0216,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0217,0.0,1
microsoft_phi-4,gsm8k,q0218,0.0,1
microsoft_phi-4,gsm8k,q0219,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0220,0.0,1
microsoft_phi-4,gsm8k,q0221,0.0,1
microsoft_phi-4,gsm8k,q0222,0.0,1
microsoft_phi-4,gsm8k,q0223,0.0,1
microsoft_phi-4,gsm8k,q0224,0.9182958340544896,1
microsoft_phi-4,gsm8k,q0225,0.0,1
microsoft_phi-4,gsm8k,q0226,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0227,1.5487949406953985,1
microsoft_phi-4,gsm8k,q0228,0.0,1
microsoft_phi-4,gsm8k,q0229,0.7219280948873623,1
microsoft_phi-4,gsm8k,q0230,1.061278124459133,1
microsoft_phi-4,gsm8k,q0231,0.0,1
microsoft_phi-4,gsm8k,q0232,0.0,1
microsoft_phi-4,gsm8k,q0233,1.3567796494470397,1
microsoft_phi-4,gsm8k,q0234,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0235,0.7219280948873623,1
microsoft_phi-4,gsm8k,q0237,0.0,1
microsoft_phi-4,gsm8k,q0238,0.2974722489192896,1
microsoft_phi-4,gsm8k,q0239,0.0,1
microsoft_phi-4,gsm8k,q0240,0.0,1
microsoft_phi-4,gsm8k,q0241,0.0,1
microsoft_phi-4,gsm8k,q0242,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0243,0.74959525725948,1
microsoft_phi-4,gsm8k,q0244,0.0,1
microsoft_phi-4,gsm8k,q0245,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0246,1.4466166676282082,1
microsoft_phi-4,gsm8k,q0247,1.2516291673878228,1
microsoft_phi-4,gsm8k,q0248,0.0,1
microsoft_phi-4,gsm8k,q0249,0.0,1
microsoft_phi-4,gsm8k,q0250,0.0,1
microsoft_phi-4,gsm8k,q0251,0.0,1
microsoft_phi-4,gsm8k,q0252,0.0,0
microsoft_phi-4,gsm8k,q0253,0.8112781244591328,1
microsoft_phi-4,gsm8k,q0254,0.0,1
microsoft_phi-4,gsm8k,q0256,0.41381685030363374,1
microsoft_phi-4,gsm8k,q0257,0.9182958340544896,1
microsoft_phi-4,gsm8k,q0258,0.0,1
microsoft_phi-4,gsm8k,q0259,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0260,0.41381685030363374,1
microsoft_phi-4,gsm8k,q0261,0.4394969869215134,1
microsoft_phi-4,gsm8k,q0262,0.0,1
microsoft_phi-4,gsm8k,q0263,0.0,1
microsoft_phi-4,gsm8k,q0264,0.0,1
microsoft_phi-4,gsm8k,q0265,0.0,1
microsoft_phi-4,gsm8k,q0266,0.0,1
microsoft_phi-4,gsm8k,q0267,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0268,0.0,1
microsoft_phi-4,gsm8k,q0269,0.0,1
microsoft_phi-4,gsm8k,q0270,0.0,1
microsoft_phi-4,gsm8k,q0271,0.3372900666170139,1
microsoft_phi-4,gsm8k,q0273,0.0,1
microsoft_phi-4,gsm8k,q0274,0.0,1
microsoft_phi-4,gsm8k,q0275,0.0,1
microsoft_phi-4,gsm8k,q0276,0.0,1
microsoft_phi-4,gsm8k,q0277,0.0,1
microsoft_phi-4,gsm8k,q0278,0.0,1
microsoft_phi-4,gsm8k,q0279,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0280,1.4591479170272448,1
microsoft_phi-4,gsm8k,q0281,0.0,1
microsoft_phi-4,gsm8k,q0282,0.0,1
microsoft_phi-4,gsm8k,q0283,0.0,1
microsoft_phi-4,gsm8k,q0284,0.0,1
microsoft_phi-4,gsm8k,q0285,0.0,1
microsoft_phi-4,gsm8k,q0286,0.0,1
microsoft_phi-4,gsm8k,q0287,0.0,1
microsoft_phi-4,gsm8k,q0289,0.0,1
microsoft_phi-4,gsm8k,q0290,0.9456603046006401,1
microsoft_phi-4,gsm8k,q0291,0.0,1
microsoft_phi-4,gsm8k,q0292,0.6998428398862386,1
microsoft_phi-4,gsm8k,q0293,0.0,0
microsoft_phi-4,gsm8k,q0294,0.0,1
microsoft_phi-4,gsm8k,q0295,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0296,1.1488348542809166,1
microsoft_phi-4,gsm8k,q0297,0.0,1
microsoft_phi-4,gsm8k,q0299,1.2516291673878228,1
microsoft_phi-4,gsm8k,q0300,0.0,1
microsoft_phi-4,gsm8k,q0302,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0303,1.4591479170272448,1
microsoft_phi-4,gsm8k,q0304,0.0,1
microsoft_phi-4,gsm8k,q0305,0.4394969869215134,1
microsoft_phi-4,gsm8k,q0306,0.0,1
microsoft_phi-4,gsm8k,q0307,0.0,0
microsoft_phi-4,gsm8k,q0308,0.0,1
microsoft_phi-4,gsm8k,q0309,2.1609640474436813,1
microsoft_phi-4,gsm8k,q0310,0.8112781244591328,1
microsoft_phi-4,gsm8k,q0311,0.0,1
microsoft_phi-4,gsm8k,q0312,0.0,1
microsoft_phi-4,gsm8k,q0313,0.0,1
microsoft_phi-4,gsm8k,q0314,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0315,0.0,1
microsoft_phi-4,gsm8k,q0316,0.0,1
microsoft_phi-4,gsm8k,q0317,0.0,1
microsoft_phi-4,gsm8k,q0318,0.0,1
microsoft_phi-4,gsm8k,q0319,1.679429366813955,1
microsoft_phi-4,gsm8k,q0320,0.0,1
microsoft_phi-4,gsm8k,q0321,0.0,1
microsoft_phi-4,gsm8k,q0322,0.6193821946787638,1
microsoft_phi-4,gsm8k,q0323,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0324,3.0957952550009344,1
microsoft_phi-4,gsm8k,q0325,0.0,1
microsoft_phi-4,gsm8k,q0326,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0327,0.0,1
microsoft_phi-4,gsm8k,q0328,0.9141828384352135,1
microsoft_phi-4,gsm8k,q0329,0.0,1
microsoft_phi-4,gsm8k,q0330,1.2516291673878228,1
microsoft_phi-4,gsm8k,q0331,0.0,1
microsoft_phi-4,gsm8k,q0332,0.0,1
microsoft_phi-4,gsm8k,q0333,0.8112781244591328,1
microsoft_phi-4,gsm8k,q0334,0.6500224216483541,1
microsoft_phi-4,gsm8k,q0335,0.0,1
microsoft_phi-4,gsm8k,q0336,0.3372900666170139,1
microsoft_phi-4,gsm8k,q0337,0.0,1
microsoft_phi-4,gsm8k,q0338,0.0,1
microsoft_phi-4,gsm8k,q0339,0.0,1
microsoft_phi-4,gsm8k,q0340,0.0,1
microsoft_phi-4,gsm8k,q0341,0.9940302114769565,1
microsoft_phi-4,gsm8k,q0342,0.0,1
microsoft_phi-4,gsm8k,q0343,1.9877733714879842,1
microsoft_phi-4,gsm8k,q0344,0.0,1
microsoft_phi-4,gsm8k,q0345,0.0,1
microsoft_phi-4,gsm8k,q0346,0.0,1
microsoft_phi-4,gsm8k,q0347,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0348,0.0,1
microsoft_phi-4,gsm8k,q0349,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0350,0.0,1
microsoft_phi-4,gsm8k,q0351,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0352,0.0,1
microsoft_phi-4,gsm8k,q0354,0.0,1
microsoft_phi-4,gsm8k,q0355,0.0,1
microsoft_phi-4,gsm8k,q0356,0.0,1
microsoft_phi-4,gsm8k,q0357,1.7924812503605778,0
microsoft_phi-4,gsm8k,q0358,0.8112781244591328,1
microsoft_phi-4,gsm8k,q0359,0.6500224216483541,1
microsoft_phi-4,gsm8k,q0360,0.8658566174572235,1
microsoft_phi-4,gsm8k,q0361,0.9182958340544896,1
microsoft_phi-4,gsm8k,q0362,0.35335933502142136,1
microsoft_phi-4,gsm8k,q0363,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0364,0.6500224216483541,1
microsoft_phi-4,gsm8k,q0365,0.0,1
microsoft_phi-4,gsm8k,q0366,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0367,1.3520301017579528,1
microsoft_phi-4,gsm8k,q0369,0.7219280948873623,1
microsoft_phi-4,gsm8k,q0370,1.8419171866886992,1
microsoft_phi-4,gsm8k,q0371,0.8112781244591328,1
microsoft_phi-4,gsm8k,q0372,0.0,1
microsoft_phi-4,gsm8k,q0373,0.0,1
microsoft_phi-4,gsm8k,q0374,0.9852281360342515,1
microsoft_phi-4,gsm8k,q0375,0.0,1
microsoft_phi-4,gsm8k,q0376,0.0,1
microsoft_phi-4,gsm8k,q0377,0.0,1
microsoft_phi-4,gsm8k,q0378,0.0,1
microsoft_phi-4,gsm8k,q0379,0.0,1
microsoft_phi-4,gsm8k,q0381,0.0,1
microsoft_phi-4,gsm8k,q0382,0.0,1
microsoft_phi-4,gsm8k,q0383,2.038159681645953,1
microsoft_phi-4,gsm8k,q0384,1.061278124459133,1
microsoft_phi-4,gsm8k,q0385,0.0,1
microsoft_phi-4,gsm8k,q0386,1.2987949406953985,1
microsoft_phi-4,gsm8k,q0387,0.0,1
microsoft_phi-4,gsm8k,q0388,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0389,0.0,1
microsoft_phi-4,gsm8k,q0390,0.0,1
microsoft_phi-4,gsm8k,q0391,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0392,1.0,1
microsoft_phi-4,gsm8k,q0393,1.9591479170272446,1
microsoft_phi-4,gsm8k,q0394,0.9864267287308424,1
microsoft_phi-4,gsm8k,q0395,0.0,1
microsoft_phi-4,gsm8k,q0396,0.0,1
microsoft_phi-4,gsm8k,q0397,0.0,1
microsoft_phi-4,gsm8k,q0398,0.9709505944546686,1
microsoft_phi-4,gsm8k,q0399,0.0,1
microsoft_phi-4,gsm8k,q0400,0.0,1
microsoft_phi-4,gsm8k,q0401,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0402,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0404,1.061278124459133,1
microsoft_phi-4,gsm8k,q0405,0.0,1
microsoft_phi-4,gsm8k,q0406,0.0,1
microsoft_phi-4,gsm8k,q0407,0.9864267287308424,1
microsoft_phi-4,gsm8k,q0408,0.0,1
microsoft_phi-4,gsm8k,q0409,1.2516291673878228,0
microsoft_phi-4,gsm8k,q0410,0.0,1
microsoft_phi-4,gsm8k,q0411,0.0,1
microsoft_phi-4,gsm8k,q0412,0.0,1
microsoft_phi-4,gsm8k,q0413,1.1488348542809166,1
microsoft_phi-4,gsm8k,q0414,0.0,1
microsoft_phi-4,gsm8k,q0415,0.7219280948873623,1
microsoft_phi-4,gsm8k,q0416,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0417,0.0,1
microsoft_phi-4,gsm8k,q0418,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0419,0.0,1
microsoft_phi-4,gsm8k,q0420,0.0,1
microsoft_phi-4,gsm8k,q0421,0.0,1
microsoft_phi-4,gsm8k,q0422,1.5,1
microsoft_phi-4,gsm8k,q0423,0.0,0
microsoft_phi-4,gsm8k,q0424,0.8112781244591328,1
microsoft_phi-4,gsm8k,q0425,0.0,1
microsoft_phi-4,gsm8k,q0426,0.0,1
microsoft_phi-4,gsm8k,q0427,1.5219280948873621,0
microsoft_phi-4,gsm8k,q0429,0.0,1
microsoft_phi-4,gsm8k,q0430,0.2974722489192896,1
microsoft_phi-4,gsm8k,q0431,0.0,1
microsoft_phi-4,gsm8k,q0432,0.9182958340544896,1
microsoft_phi-4,gsm8k,q0433,0.9864267287308424,1
microsoft_phi-4,gsm8k,q0434,1.7924812503605778,1
microsoft_phi-4,gsm8k,q0435,0.0,1
microsoft_phi-4,gsm8k,q0436,0.0,1
microsoft_phi-4,gsm8k,q0437,0.0,1
microsoft_phi-4,gsm8k,q0438,0.0,1
microsoft_phi-4,gsm8k,q0440,0.39124356362925566,1
microsoft_phi-4,gsm8k,q0441,0.0,1
microsoft_phi-4,gsm8k,q0442,1.0408520829727552,1
microsoft_phi-4,gsm8k,q0443,0.0,1
microsoft_phi-4,gsm8k,q0444,0.3372900666170139,1
microsoft_phi-4,gsm8k,q0445,0.0,1
microsoft_phi-4,gsm8k,q0446,0.0,1
microsoft_phi-4,gsm8k,q0447,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0448,0.0,1
microsoft_phi-4,gsm8k,q0449,2.1219280948873624,1
microsoft_phi-4,gsm8k,q0450,1.1488348542809166,1
microsoft_phi-4,gsm8k,q0451,0.39124356362925566,1
microsoft_phi-4,gsm8k,q0452,0.0,1
microsoft_phi-4,gsm8k,q0453,0.6193821946787638,1
microsoft_phi-4,gsm8k,q0455,0.0,1
microsoft_phi-4,gsm8k,q0456,0.0,1
microsoft_phi-4,gsm8k,q0457,0.0,1
microsoft_phi-4,gsm8k,q0458,0.0,1
microsoft_phi-4,gsm8k,q0459,0.4394969869215134,0
microsoft_phi-4,gsm8k,q0460,0.0,1
microsoft_phi-4,gsm8k,q0461,0.0,1
microsoft_phi-4,gsm8k,q0462,0.9910760598382222,1
microsoft_phi-4,gsm8k,q0463,1.2406705316766884,1
microsoft_phi-4,gsm8k,q0464,0.0,1
microsoft_phi-4,gsm8k,q0465,0.0,1
microsoft_phi-4,gsm8k,q0467,0.0,1
microsoft_phi-4,gsm8k,q0468,0.0,1
microsoft_phi-4,gsm8k,q0469,0.0,1
microsoft_phi-4,gsm8k,q0470,0.0,1
microsoft_phi-4,gsm8k,q0471,0.0,1
microsoft_phi-4,gsm8k,q0472,2.3685225277282065,1
microsoft_phi-4,gsm8k,q0473,1.7219280948873623,1
microsoft_phi-4,gsm8k,q0474,0.0,1
microsoft_phi-4,gsm8k,q0475,0.4394969869215134,1
microsoft_phi-4,gsm8k,q0476,1.4056390622295665,1
microsoft_phi-4,gsm8k,q0477,0.0,1
microsoft_phi-4,gsm8k,q0478,0.3227569588973982,1
microsoft_phi-4,gsm8k,q0479,1.2516291673878228,1
microsoft_phi-4,gsm8k,q0480,0.0,1
microsoft_phi-4,gsm8k,q0481,0.0,1
microsoft_phi-4,gsm8k,q0482,0.0,1
microsoft_phi-4,gsm8k,q0483,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0484,0.0,1
microsoft_phi-4,gsm8k,q0485,0.0,1
microsoft_phi-4,gsm8k,q0486,0.0,1
microsoft_phi-4,gsm8k,q0487,1.3516441151533922,1
microsoft_phi-4,gsm8k,q0488,0.0,1
microsoft_phi-4,gsm8k,q0489,0.35335933502142136,1
microsoft_phi-4,gsm8k,q0490,1.1567796494470395,1
microsoft_phi-4,gsm8k,q0491,0.6500224216483541,1
microsoft_phi-4,gsm8k,q0492,0.0,1
microsoft_phi-4,gsm8k,q0493,0.0,1
microsoft_phi-4,gsm8k,q0495,0.0,1
microsoft_phi-4,gsm8k,q0496,0.0,1
microsoft_phi-4,gsm8k,q0497,0.0,1
microsoft_phi-4,gsm8k,q0498,0.0,1
microsoft_phi-4,gsm8k,q0499,1.780672129520887,1
microsoft_phi-4,gsm8k,q0500,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0501,0.0,1
microsoft_phi-4,gsm8k,q0502,0.0,1
microsoft_phi-4,gsm8k,q0503,0.0,1
microsoft_phi-4,gsm8k,q0504,0.0,1
microsoft_phi-4,gsm8k,q0506,0.5032583347756457,0
microsoft_phi-4,gsm8k,q0507,0.0,1
microsoft_phi-4,gsm8k,q0508,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0509,1.5219280948873621,1
microsoft_phi-4,gsm8k,q0511,0.0,1
microsoft_phi-4,gsm8k,q0512,0.0,1
microsoft_phi-4,gsm8k,q0513,0.0,1
microsoft_phi-4,gsm8k,q0514,0.6500224216483541,1
microsoft_phi-4,gsm8k,q0516,0.0,1
microsoft_phi-4,gsm8k,q0517,0.0,1
microsoft_phi-4,gsm8k,q0518,0.0,1
microsoft_phi-4,gsm8k,q0519,0.39124356362925566,1
microsoft_phi-4,gsm8k,q0520,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0521,0.0,1
microsoft_phi-4,gsm8k,q0522,0.0,1
microsoft_phi-4,gsm8k,q0523,0.8112781244591328,1
microsoft_phi-4,gsm8k,q0524,1.8262452584026092,1
microsoft_phi-4,gsm8k,q0525,0.9182958340544896,1
microsoft_phi-4,gsm8k,q0526,2.0,1
microsoft_phi-4,gsm8k,q0527,0.0,1
microsoft_phi-4,gsm8k,q0528,0.0,0
microsoft_phi-4,gsm8k,q0529,0.7219280948873623,1
microsoft_phi-4,gsm8k,q0530,2.1556390622295662,0
microsoft_phi-4,gsm8k,q0531,0.0,1
microsoft_phi-4,gsm8k,q0532,1.4466166676282082,1
microsoft_phi-4,gsm8k,q0533,0.0,1
microsoft_phi-4,gsm8k,q0534,0.0,1
microsoft_phi-4,gsm8k,q0535,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0536,0.0,1
microsoft_phi-4,gsm8k,q0537,0.0,1
microsoft_phi-4,gsm8k,q0538,0.7219280948873623,1
microsoft_phi-4,gsm8k,q0540,0.0,1
microsoft_phi-4,gsm8k,q0541,0.0,1
microsoft_phi-4,gsm8k,q0542,1.2776134368191154,1
microsoft_phi-4,gsm8k,q0543,0.0,1
microsoft_phi-4,gsm8k,q0544,1.1567796494470395,1
microsoft_phi-4,gsm8k,q0545,0.0,1
microsoft_phi-4,gsm8k,q0546,1.3787834934861753,1
microsoft_phi-4,gsm8k,q0547,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0548,0.0,1
microsoft_phi-4,gsm8k,q0549,1.3787834934861753,1
microsoft_phi-4,gsm8k,q0550,0.0,1
microsoft_phi-4,gsm8k,q0551,2.2516291673878226,1
microsoft_phi-4,gsm8k,q0552,1.5,1
microsoft_phi-4,gsm8k,q0553,0.0,1
microsoft_phi-4,gsm8k,q0554,0.0,0
microsoft_phi-4,gsm8k,q0555,0.863120568566631,1
microsoft_phi-4,gsm8k,q0556,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0557,0.0,1
microsoft_phi-4,gsm8k,q0558,0.0,1
microsoft_phi-4,gsm8k,q0559,0.0,1
microsoft_phi-4,gsm8k,q0560,0.0,1
microsoft_phi-4,gsm8k,q0561,0.0,1
microsoft_phi-4,gsm8k,q0562,0.0,1
microsoft_phi-4,gsm8k,q0563,1.7709505944546688,1
microsoft_phi-4,gsm8k,q0564,0.0,1
microsoft_phi-4,gsm8k,q0565,0.0,1
microsoft_phi-4,gsm8k,q0566,0.6840384356390417,1
microsoft_phi-4,gsm8k,q0567,0.0,1
microsoft_phi-4,gsm8k,q0568,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0569,0.0,1
microsoft_phi-4,gsm8k,q0570,0.0,1
microsoft_phi-4,gsm8k,q0571,0.8112781244591328,1
microsoft_phi-4,gsm8k,q0572,0.954434002924965,1
microsoft_phi-4,gsm8k,q0573,0.39124356362925566,1
microsoft_phi-4,gsm8k,q0574,0.0,1
microsoft_phi-4,gsm8k,q0575,0.41381685030363374,1
microsoft_phi-4,gsm8k,q0576,0.863120568566631,1
microsoft_phi-4,gsm8k,q0577,0.0,1
microsoft_phi-4,gsm8k,q0578,2.321928094887362,1
microsoft_phi-4,gsm8k,q0579,0.0,1
microsoft_phi-4,gsm8k,q0580,3.169925001442312,0
microsoft_phi-4,gsm8k,q0581,0.5665095065529053,1
microsoft_phi-4,gsm8k,q0582,0.0,1
microsoft_phi-4,gsm8k,q0583,0.0,1
microsoft_phi-4,gsm8k,q0585,0.0,1
microsoft_phi-4,gsm8k,q0586,0.0,1
microsoft_phi-4,gsm8k,q0587,0.0,1
microsoft_phi-4,gsm8k,q0588,0.0,1
microsoft_phi-4,gsm8k,q0589,1.2987949406953985,0
microsoft_phi-4,gsm8k,q0591,0.0,1
microsoft_phi-4,gsm8k,q0592,0.0,1
microsoft_phi-4,gsm8k,q0593,1.4604846813131116,1
microsoft_phi-4,gsm8k,q0594,0.0,1
microsoft_phi-4,gsm8k,q0595,0.0,1
microsoft_phi-4,gsm8k,q0596,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0597,0.0,1
microsoft_phi-4,gsm8k,q0598,0.41381685030363374,1
microsoft_phi-4,gsm8k,q0599,0.0,1
microsoft_phi-4,gsm8k,q0600,0.0,1
microsoft_phi-4,gsm8k,q0601,0.0,1
microsoft_phi-4,gsm8k,q0602,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0603,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0604,0.41381685030363374,1
microsoft_phi-4,gsm8k,q0605,2.2359263506290326,0
microsoft_phi-4,gsm8k,q0606,2.011920928594794,1
microsoft_phi-4,gsm8k,q0607,0.0,1
microsoft_phi-4,gsm8k,q0608,2.0,1
microsoft_phi-4,gsm8k,q0609,1.3609640474436813,1
microsoft_phi-4,gsm8k,q0610,0.9219280948873623,1
microsoft_phi-4,gsm8k,q0611,0.863120568566631,1
microsoft_phi-4,gsm8k,q0612,0.0,1
microsoft_phi-4,gsm8k,q0613,0.0,1
microsoft_phi-4,gsm8k,q0614,0.0,1
microsoft_phi-4,gsm8k,q0615,0.2974722489192896,1
microsoft_phi-4,gsm8k,q0616,0.0,1
microsoft_phi-4,gsm8k,q0617,0.0,1
microsoft_phi-4,gsm8k,q0618,0.0,1
microsoft_phi-4,gsm8k,q0619,0.8453509366224364,1
microsoft_phi-4,gsm8k,q0620,0.7345299214394703,1
microsoft_phi-4,gsm8k,q0621,2.058813890331201,1
microsoft_phi-4,gsm8k,q0622,0.0,1
microsoft_phi-4,gsm8k,q0623,0.0,0
microsoft_phi-4,gsm8k,q0624,0.0,1
microsoft_phi-4,gsm8k,q0625,0.0,1
microsoft_phi-4,gsm8k,q0626,0.3372900666170139,1
microsoft_phi-4,gsm8k,q0627,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0628,1.1451104143815827,1
microsoft_phi-4,gsm8k,q0629,1.061278124459133,1
microsoft_phi-4,gsm8k,q0630,2.321928094887362,1
microsoft_phi-4,gsm8k,q0631,0.0,1
microsoft_phi-4,gsm8k,q0632,0.0,1
microsoft_phi-4,gsm8k,q0633,0.6962122601251458,1
microsoft_phi-4,gsm8k,q0634,1.0,1
microsoft_phi-4,gsm8k,q0635,0.0,1
microsoft_phi-4,gsm8k,q0636,0.41381685030363374,1
microsoft_phi-4,gsm8k,q0637,0.0,1
microsoft_phi-4,gsm8k,q0638,0.3227569588973982,1
microsoft_phi-4,gsm8k,q0639,0.0,0
microsoft_phi-4,gsm8k,q0640,0.0,1
microsoft_phi-4,gsm8k,q0641,1.8423709931771084,1
microsoft_phi-4,gsm8k,q0642,0.0,1
microsoft_phi-4,gsm8k,q0643,0.0,1
microsoft_phi-4,gsm8k,q0644,0.0,1
microsoft_phi-4,gsm8k,q0645,0.0,1
microsoft_phi-4,gsm8k,q0646,0.0,1
microsoft_phi-4,gsm8k,q0647,0.35335933502142136,1
microsoft_phi-4,gsm8k,q0648,0.9798687566511528,1
microsoft_phi-4,gsm8k,q0650,1.2806721295208872,1
microsoft_phi-4,gsm8k,q0651,0.9055872616982603,1
microsoft_phi-4,gsm8k,q0653,1.2516291673878228,1
microsoft_phi-4,gsm8k,q0654,0.4394969869215134,1
microsoft_phi-4,gsm8k,q0655,1.8230264907128848,1
microsoft_phi-4,gsm8k,q0656,1.295461844238322,1
microsoft_phi-4,gsm8k,q0657,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0658,0.0,1
microsoft_phi-4,gsm8k,q0659,0.7219280948873623,1
microsoft_phi-4,gsm8k,q0660,0.0,1
microsoft_phi-4,gsm8k,q0661,0.6500224216483541,1
microsoft_phi-4,gsm8k,q0662,0.0,1
microsoft_phi-4,gsm8k,q0663,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0664,1.2776134368191154,1
microsoft_phi-4,gsm8k,q0665,0.0,1
microsoft_phi-4,gsm8k,q0666,0.0,1
microsoft_phi-4,gsm8k,q0667,0.3227569588973982,1
microsoft_phi-4,gsm8k,q0668,0.0,1
microsoft_phi-4,gsm8k,q0669,0.0,1
microsoft_phi-4,gsm8k,q0670,0.8658566174572235,1
microsoft_phi-4,gsm8k,q0671,0.0,1
microsoft_phi-4,gsm8k,q0673,0.8658566174572235,1
microsoft_phi-4,gsm8k,q0674,0.5689955935892812,1
microsoft_phi-4,gsm8k,q0676,0.0,1
microsoft_phi-4,gsm8k,q0677,0.0,1
microsoft_phi-4,gsm8k,q0678,0.4394969869215134,0
microsoft_phi-4,gsm8k,q0679,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0680,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0681,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0682,1.2987949406953985,1
microsoft_phi-4,gsm8k,q0683,0.2974722489192896,1
microsoft_phi-4,gsm8k,q0684,0.3095434291503252,1
microsoft_phi-4,gsm8k,q0685,0.0,1
microsoft_phi-4,gsm8k,q0686,0.0,1
microsoft_phi-4,gsm8k,q0688,0.0,1
microsoft_phi-4,gsm8k,q0689,0.8683927290103626,1
microsoft_phi-4,gsm8k,q0690,1.061278124459133,1
microsoft_phi-4,gsm8k,q0691,1.4591479170272448,1
microsoft_phi-4,gsm8k,q0692,0.0,1
microsoft_phi-4,gsm8k,q0693,0.0,1
microsoft_phi-4,gsm8k,q0694,1.0,1
microsoft_phi-4,gsm8k,q0695,0.0,1
microsoft_phi-4,gsm8k,q0696,0.7642045065086203,1
microsoft_phi-4,gsm8k,q0697,0.35335933502142136,1
microsoft_phi-4,gsm8k,q0698,0.35335933502142136,1
microsoft_phi-4,gsm8k,q0699,0.0,1
microsoft_phi-4,gsm8k,q0700,0.0,1
microsoft_phi-4,gsm8k,q0701,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0702,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0703,0.0,1
microsoft_phi-4,gsm8k,q0704,0.8112781244591328,1
microsoft_phi-4,gsm8k,q0705,0.7793498372920851,1
microsoft_phi-4,gsm8k,q0706,1.4345491399952024,1
microsoft_phi-4,gsm8k,q0707,0.0,1
microsoft_phi-4,gsm8k,q0708,2.321928094887362,0
microsoft_phi-4,gsm8k,q0709,0.0,1
microsoft_phi-4,gsm8k,q0710,0.0,1
microsoft_phi-4,gsm8k,q0711,0.41381685030363374,1
microsoft_phi-4,gsm8k,q0712,0.0,1
microsoft_phi-4,gsm8k,q0713,0.41381685030363374,1
microsoft_phi-4,gsm8k,q0714,0.0,1
microsoft_phi-4,gsm8k,q0715,0.0,1
microsoft_phi-4,gsm8k,q0716,0.0,0
microsoft_phi-4,gsm8k,q0717,0.0,1
microsoft_phi-4,gsm8k,q0718,0.0,1
microsoft_phi-4,gsm8k,q0719,1.4854752972273344,0
microsoft_phi-4,gsm8k,q0720,0.0,1
microsoft_phi-4,gsm8k,q0721,1.1488348542809166,1
microsoft_phi-4,gsm8k,q0722,0.0,1
microsoft_phi-4,gsm8k,q0723,0.0,1
microsoft_phi-4,gsm8k,q0724,1.061278124459133,1
microsoft_phi-4,gsm8k,q0725,1.4854752972273344,1
microsoft_phi-4,gsm8k,q0726,1.6922718656836107,1
microsoft_phi-4,gsm8k,q0727,0.0,1
microsoft_phi-4,gsm8k,q0728,0.0,1
microsoft_phi-4,gsm8k,q0729,0.0,1
microsoft_phi-4,gsm8k,q0730,0.0,1
microsoft_phi-4,gsm8k,q0731,1.4488156357251847,1
microsoft_phi-4,gsm8k,q0732,0.3227569588973982,1
microsoft_phi-4,gsm8k,q0733,1.7924812503605778,1
microsoft_phi-4,gsm8k,q0734,0.0,1
microsoft_phi-4,gsm8k,q0735,0.0,1
microsoft_phi-4,gsm8k,q0736,0.0,1
microsoft_phi-4,gsm8k,q0737,0.0,1
microsoft_phi-4,gsm8k,q0738,0.6840384356390417,1
microsoft_phi-4,gsm8k,q0739,0.0,1
microsoft_phi-4,gsm8k,q0740,0.0,1
microsoft_phi-4,gsm8k,q0741,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0742,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0743,0.0,1
microsoft_phi-4,gsm8k,q0744,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0745,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0746,0.863120568566631,1
microsoft_phi-4,gsm8k,q0747,2.584962500721156,1
microsoft_phi-4,gsm8k,q0748,0.0,1
microsoft_phi-4,gsm8k,q0750,1.224394445405986,0
microsoft_phi-4,gsm8k,q0751,0.0,1
microsoft_phi-4,gsm8k,q0752,0.0,1
microsoft_phi-4,gsm8k,q0755,0.0,1
microsoft_phi-4,gsm8k,q0756,1.6113834567195195,1
microsoft_phi-4,gsm8k,q0757,1.3787834934861753,1
microsoft_phi-4,gsm8k,q0758,0.8453509366224364,1
microsoft_phi-4,gsm8k,q0759,0.41381685030363374,1
microsoft_phi-4,gsm8k,q0761,2.9219280948873623,1
microsoft_phi-4,gsm8k,q0762,0.0,1
microsoft_phi-4,gsm8k,q0763,0.0,1
microsoft_phi-4,gsm8k,q0764,0.0,1
microsoft_phi-4,gsm8k,q0765,0.0,1
microsoft_phi-4,gsm8k,q0766,0.0,1
microsoft_phi-4,gsm8k,q0767,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0769,0.0,1
microsoft_phi-4,gsm8k,q0770,1.5219280948873621,1
microsoft_phi-4,gsm8k,q0771,0.0,1
microsoft_phi-4,gsm8k,q0772,0.8112781244591328,1
microsoft_phi-4,gsm8k,q0773,0.0,1
microsoft_phi-4,gsm8k,q0774,0.0,1
microsoft_phi-4,gsm8k,q0775,1.0,1
microsoft_phi-4,gsm8k,q0776,0.41381685030363374,1
microsoft_phi-4,gsm8k,q0777,0.0,1
microsoft_phi-4,gsm8k,q0778,0.0,1
microsoft_phi-4,gsm8k,q0779,0.0,1
microsoft_phi-4,gsm8k,q0781,0.4394969869215134,1
microsoft_phi-4,gsm8k,q0783,0.6500224216483541,1
microsoft_phi-4,gsm8k,q0784,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0785,0.0,1
microsoft_phi-4,gsm8k,q0786,0.0,1
microsoft_phi-4,gsm8k,q0787,0.0,1
microsoft_phi-4,gsm8k,q0788,0.0,1
microsoft_phi-4,gsm8k,q0789,0.0,1
microsoft_phi-4,gsm8k,q0790,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0791,0.863120568566631,1
microsoft_phi-4,gsm8k,q0792,1.0,1
microsoft_phi-4,gsm8k,q0793,0.0,1
microsoft_phi-4,gsm8k,q0794,0.0,1
microsoft_phi-4,gsm8k,q0795,0.0,1
microsoft_phi-4,gsm8k,q0797,0.0,1
microsoft_phi-4,gsm8k,q0798,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0799,0.0,1
microsoft_phi-4,gsm8k,q0800,0.0,1
microsoft_phi-4,gsm8k,q0801,1.4466166676282082,1
microsoft_phi-4,gsm8k,q0802,1.061278124459133,1
microsoft_phi-4,gsm8k,q0803,0.9709505944546686,1
microsoft_phi-4,gsm8k,q0804,0.9463729359854419,1
microsoft_phi-4,gsm8k,q0805,1.2987949406953985,1
microsoft_phi-4,gsm8k,q0806,0.0,0
microsoft_phi-4,gsm8k,q0807,1.061278124459133,1
microsoft_phi-4,gsm8k,q0808,0.0,1
microsoft_phi-4,gsm8k,q0809,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0810,0.8112781244591328,0
microsoft_phi-4,gsm8k,q0811,0.9852281360342515,1
microsoft_phi-4,gsm8k,q0812,0.0,1
microsoft_phi-4,gsm8k,q0813,0.8112781244591328,1
microsoft_phi-4,gsm8k,q0815,1.4591479170272448,1
microsoft_phi-4,gsm8k,q0816,0.0,1
microsoft_phi-4,gsm8k,q0817,0.0,1
microsoft_phi-4,gsm8k,q0818,0.0,1
microsoft_phi-4,gsm8k,q0819,0.0,1
microsoft_phi-4,gsm8k,q0820,1.5589385323502774,1
microsoft_phi-4,gsm8k,q0821,0.0,1
microsoft_phi-4,gsm8k,q0822,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0824,0.0,1
microsoft_phi-4,gsm8k,q0825,0.39124356362925566,1
microsoft_phi-4,gsm8k,q0826,1.0,1
microsoft_phi-4,gsm8k,q0827,1.9182958340544893,0
microsoft_phi-4,gsm8k,q0828,0.0,1
microsoft_phi-4,gsm8k,q0829,0.0,1
microsoft_phi-4,gsm8k,q0830,0.0,1
microsoft_phi-4,gsm8k,q0831,2.2516291673878226,0
microsoft_phi-4,gsm8k,q0832,0.0,1
microsoft_phi-4,gsm8k,q0833,0.0,1
microsoft_phi-4,gsm8k,q0834,0.0,1
microsoft_phi-4,gsm8k,q0836,0.0,1
microsoft_phi-4,gsm8k,q0838,0.9219280948873623,1
microsoft_phi-4,gsm8k,q0839,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0840,0.0,1
microsoft_phi-4,gsm8k,q0841,0.0,1
microsoft_phi-4,gsm8k,q0842,1.1567796494470395,1
microsoft_phi-4,gsm8k,q0843,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0844,0.0,0
microsoft_phi-4,gsm8k,q0845,0.0,1
microsoft_phi-4,gsm8k,q0846,0.0,1
microsoft_phi-4,gsm8k,q0847,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0848,0.0,1
microsoft_phi-4,gsm8k,q0849,0.39124356362925566,1
microsoft_phi-4,gsm8k,q0850,0.0,1
microsoft_phi-4,gsm8k,q0851,0.0,1
microsoft_phi-4,gsm8k,q0852,0.0,1
microsoft_phi-4,gsm8k,q0853,0.0,1
microsoft_phi-4,gsm8k,q0854,1.4488156357251847,1
microsoft_phi-4,gsm8k,q0855,2.8553885422075336,0
microsoft_phi-4,gsm8k,q0856,0.0,1
microsoft_phi-4,gsm8k,q0857,0.0,1
microsoft_phi-4,gsm8k,q0858,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0859,0.0,1
microsoft_phi-4,gsm8k,q0860,0.6193821946787638,1
microsoft_phi-4,gsm8k,q0862,0.0,1
microsoft_phi-4,gsm8k,q0863,1.0957952550009336,1
microsoft_phi-4,gsm8k,q0864,0.0,1
microsoft_phi-4,gsm8k,q0865,0.35335933502142136,1
microsoft_phi-4,gsm8k,q0866,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0867,0.6962122601251458,1
microsoft_phi-4,gsm8k,q0868,1.8423709931771088,1
microsoft_phi-4,gsm8k,q0869,0.0,1
microsoft_phi-4,gsm8k,q0870,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0871,0.0,1
microsoft_phi-4,gsm8k,q0872,0.0,1
microsoft_phi-4,gsm8k,q0873,0.0,1
microsoft_phi-4,gsm8k,q0874,1.061278124459133,1
microsoft_phi-4,gsm8k,q0875,0.0,1
microsoft_phi-4,gsm8k,q0876,0.4394969869215134,1
microsoft_phi-4,gsm8k,q0877,0.0,1
microsoft_phi-4,gsm8k,q0878,0.9219280948873623,1
microsoft_phi-4,gsm8k,q0879,0.3372900666170139,1
microsoft_phi-4,gsm8k,q0881,0.6500224216483541,1
microsoft_phi-4,gsm8k,q0882,0.8112781244591328,0
microsoft_phi-4,gsm8k,q0883,0.7345299214394703,1
microsoft_phi-4,gsm8k,q0884,0.0,1
microsoft_phi-4,gsm8k,q0885,0.0,1
microsoft_phi-4,gsm8k,q0886,0.8166890883150209,1
microsoft_phi-4,gsm8k,q0887,0.0,1
microsoft_phi-4,gsm8k,q0888,0.0,1
microsoft_phi-4,gsm8k,q0889,0.0,1
microsoft_phi-4,gsm8k,q0890,0.0,1
microsoft_phi-4,gsm8k,q0891,0.0,1
microsoft_phi-4,gsm8k,q0892,0.863120568566631,1
microsoft_phi-4,gsm8k,q0893,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0894,0.9182958340544896,1
microsoft_phi-4,gsm8k,q0895,0.0,1
microsoft_phi-4,gsm8k,q0896,1.1488348542809166,1
microsoft_phi-4,gsm8k,q0897,0.0,1
microsoft_phi-4,gsm8k,q0898,0.0,1
microsoft_phi-4,gsm8k,q0899,0.0,1
microsoft_phi-4,gsm8k,q0902,0.0,1
microsoft_phi-4,gsm8k,q0903,0.3372900666170139,1
microsoft_phi-4,gsm8k,q0904,0.7642045065086203,1
microsoft_phi-4,gsm8k,q0905,0.0,1
microsoft_phi-4,gsm8k,q0907,0.0,1
microsoft_phi-4,gsm8k,q0908,0.0,1
microsoft_phi-4,gsm8k,q0909,1.0529815751302694,1
microsoft_phi-4,gsm8k,q0910,0.0,1
microsoft_phi-4,gsm8k,q0911,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0912,0.0,1
microsoft_phi-4,gsm8k,q0913,0.8739810481273578,1
microsoft_phi-4,gsm8k,q0914,0.0,1
microsoft_phi-4,gsm8k,q0915,0.0,1
microsoft_phi-4,gsm8k,q0916,0.7219280948873623,1
microsoft_phi-4,gsm8k,q0917,0.0,1
microsoft_phi-4,gsm8k,q0918,0.0,1
microsoft_phi-4,gsm8k,q0919,0.7642045065086203,1
microsoft_phi-4,gsm8k,q0920,0.0,1
microsoft_phi-4,gsm8k,q0921,0.8453509366224364,1
microsoft_phi-4,gsm8k,q0922,0.0,1
microsoft_phi-4,gsm8k,q0923,1.3709505944546687,1
microsoft_phi-4,gsm8k,q0924,1.0389205950315936,1
microsoft_phi-4,gsm8k,q0925,0.863120568566631,1
microsoft_phi-4,gsm8k,q0926,1.0,1
microsoft_phi-4,gsm8k,q0927,0.3095434291503252,1
microsoft_phi-4,gsm8k,q0928,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0929,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0930,0.6193821946787638,1
microsoft_phi-4,gsm8k,q0931,2.4193819456463714,1
microsoft_phi-4,gsm8k,q0932,0.0,1
microsoft_phi-4,gsm8k,q0933,1.5,1
microsoft_phi-4,gsm8k,q0935,0.6500224216483541,0
microsoft_phi-4,gsm8k,q0936,0.0,1
microsoft_phi-4,gsm8k,q0937,0.0,1
microsoft_phi-4,gsm8k,q0938,0.0,1
microsoft_phi-4,gsm8k,q0939,0.0,1
microsoft_phi-4,gsm8k,q0940,0.0,1
microsoft_phi-4,gsm8k,q0941,0.5435644431995964,1
microsoft_phi-4,gsm8k,q0942,0.3095434291503252,1
microsoft_phi-4,gsm8k,q0943,0.7219280948873623,1
microsoft_phi-4,gsm8k,q0944,0.0,1
microsoft_phi-4,gsm8k,q0945,0.8658566174572235,1
microsoft_phi-4,gsm8k,q0946,0.4854607607459134,1
microsoft_phi-4,gsm8k,q0947,0.0,1
microsoft_phi-4,gsm8k,q0948,0.5916727785823275,1
microsoft_phi-4,gsm8k,q0949,0.0,1
microsoft_phi-4,gsm8k,q0950,2.0,1
microsoft_phi-4,gsm8k,q0951,0.0,1
microsoft_phi-4,gsm8k,q0953,0.0,1
microsoft_phi-4,gsm8k,q0954,0.0,1
microsoft_phi-4,gsm8k,q0955,0.4394969869215134,1
microsoft_phi-4,gsm8k,q0956,0.0,1
microsoft_phi-4,gsm8k,q0957,0.0,1
microsoft_phi-4,gsm8k,q0958,0.0,1
microsoft_phi-4,gsm8k,q0959,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0960,0.0,1
microsoft_phi-4,gsm8k,q0961,0.8904916402194913,1
microsoft_phi-4,gsm8k,q0963,0.9864267287308424,1
microsoft_phi-4,gsm8k,q0964,0.41381685030363374,1
microsoft_phi-4,gsm8k,q0965,0.0,1
microsoft_phi-4,gsm8k,q0966,0.0,1
microsoft_phi-4,gsm8k,q0967,0.0,1
microsoft_phi-4,gsm8k,q0968,0.6685644431995964,1
microsoft_phi-4,gsm8k,q0969,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0970,0.2974722489192896,1
microsoft_phi-4,gsm8k,q0971,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0972,0.0,1
microsoft_phi-4,gsm8k,q0973,0.37123232664087563,1
microsoft_phi-4,gsm8k,q0974,0.8453509366224364,1
microsoft_phi-4,gsm8k,q0975,0.0,1
microsoft_phi-4,gsm8k,q0976,0.0,1
microsoft_phi-4,gsm8k,q0977,0.0,1
microsoft_phi-4,gsm8k,q0978,0.0,0
microsoft_phi-4,gsm8k,q0979,1.1451104143815827,1
microsoft_phi-4,gsm8k,q0980,0.0,1
microsoft_phi-4,gsm8k,q0981,0.9709505944546686,1
microsoft_phi-4,gsm8k,q0982,0.0,1
microsoft_phi-4,gsm8k,q0983,0.3372900666170139,1
microsoft_phi-4,gsm8k,q0984,1.9219280948873623,1
microsoft_phi-4,gsm8k,q0985,0.0,1
microsoft_phi-4,gsm8k,q0986,1.4056390622295665,1
microsoft_phi-4,gsm8k,q0987,0.39124356362925566,1
microsoft_phi-4,gsm8k,q0988,1.1488348542809166,1
microsoft_phi-4,gsm8k,q0989,0.0,1
microsoft_phi-4,gsm8k,q0990,0.0,1
microsoft_phi-4,gsm8k,q0991,0.7219280948873623,1
microsoft_phi-4,gsm8k,q0992,0.5032583347756457,1
microsoft_phi-4,gsm8k,q0993,0.964078764808229,1
microsoft_phi-4,gsm8k,q0994,0.7871265862012691,1
microsoft_phi-4,gsm8k,q0995,0.4689955935892812,1
microsoft_phi-4,gsm8k,q0996,0.0,1
microsoft_phi-4,gsm8k,q0997,0.0,1
microsoft_phi-4,gsm8k,q0998,0.0,1
microsoft_phi-4,gsm8k,q0999,1.1488348542809166,1
microsoft_phi-4,gsm8k,q1000,0.0,1
microsoft_phi-4,gsm8k,q1002,1.9182958340544893,1
microsoft_phi-4,gsm8k,q1003,0.8812908992306927,1
microsoft_phi-4,gsm8k,q1004,1.2406705316766884,1
microsoft_phi-4,gsm8k,q1005,0.4394969869215134,1
microsoft_phi-4,gsm8k,q1006,0.0,1
microsoft_phi-4,gsm8k,q1007,0.0,1
microsoft_phi-4,gsm8k,q1008,0.0,1
microsoft_phi-4,gsm8k,q1009,0.0,1
microsoft_phi-4,gsm8k,q1010,0.0,1
microsoft_phi-4,gsm8k,q1011,0.0,1
microsoft_phi-4,gsm8k,q1013,0.0,1
microsoft_phi-4,gsm8k,q1014,0.5916727785823275,1
microsoft_phi-4,gsm8k,q1015,0.0,1
microsoft_phi-4,gsm8k,q1018,1.186278124459133,1
microsoft_phi-4,gsm8k,q1019,0.4394969869215134,1
microsoft_phi-4,gsm8k,q1020,0.5916727785823275,1
microsoft_phi-4,gsm8k,q1021,0.7219280948873623,1
microsoft_phi-4,gsm8k,q1022,1.4466166676282082,1
microsoft_phi-4,gsm8k,q1023,0.37123232664087563,1
microsoft_phi-4,gsm8k,q1024,0.0,1
microsoft_phi-4,gsm8k,q1025,0.0,1
microsoft_phi-4,gsm8k,q1026,0.6500224216483541,1
microsoft_phi-4,gsm8k,q1027,1.224394445405986,1
microsoft_phi-4,gsm8k,q1028,0.0,1
microsoft_phi-4,gsm8k,q1029,0.0,1
microsoft_phi-4,gsm8k,q1030,0.5435644431995964,1
microsoft_phi-4,gsm8k,q1031,0.0,1
microsoft_phi-4,gsm8k,q1032,0.0,1
microsoft_phi-4,gsm8k,q1033,0.8166890883150209,1
microsoft_phi-4,gsm8k,q1034,0.0,1
microsoft_phi-4,gsm8k,q1035,1.8423709931771088,1
microsoft_phi-4,gsm8k,q1036,0.5032583347756457,1
microsoft_phi-4,gsm8k,q1037,0.6500224216483541,1
microsoft_phi-4,gsm8k,q1038,0.35335933502142136,1
microsoft_phi-4,gsm8k,q1039,0.0,1
microsoft_phi-4,gsm8k,q1040,0.5665095065529053,1
microsoft_phi-4,gsm8k,q1041,0.0,1
microsoft_phi-4,gsm8k,q1043,0.0,1
microsoft_phi-4,gsm8k,q1044,0.0,1
microsoft_phi-4,gsm8k,q1045,0.0,1
microsoft_phi-4,gsm8k,q1047,2.2516291673878226,0
microsoft_phi-4,gsm8k,q1049,1.1567796494470395,1
microsoft_phi-4,gsm8k,q1050,0.0,1
microsoft_phi-4,gsm8k,q1051,0.7345299214394703,1
microsoft_phi-4,gsm8k,q1052,0.0,1
microsoft_phi-4,gsm8k,q1053,0.0,1
microsoft_phi-4,gsm8k,q1054,0.0,1
microsoft_phi-4,gsm8k,q1055,1.207518749639422,1
microsoft_phi-4,gsm8k,q1056,1.7924812503605778,1
microsoft_phi-4,gsm8k,q1057,0.0,1
microsoft_phi-4,gsm8k,q1058,0.0,1
microsoft_phi-4,gsm8k,q1060,0.0,1
microsoft_phi-4,gsm8k,q1061,0.0,1
microsoft_phi-4,gsm8k,q1062,0.5916727785823275,1
microsoft_phi-4,gsm8k,q1063,0.5665095065529053,1
microsoft_phi-4,gsm8k,q1065,0.35335933502142136,1
microsoft_phi-4,gsm8k,q1066,0.0,1
microsoft_phi-4,gsm8k,q1067,0.954434002924965,1
microsoft_phi-4,gsm8k,q1068,0.0,1
microsoft_phi-4,gsm8k,q1069,0.37123232664087563,1
microsoft_phi-4,gsm8k,q1070,2.739572261986723,1
microsoft_phi-4,gsm8k,q1071,0.4394969869215134,1
microsoft_phi-4,gsm8k,q1072,0.39124356362925566,1
microsoft_phi-4,gsm8k,q1073,0.7219280948873623,1
microsoft_phi-4,gsm8k,q1074,0.0,1
microsoft_phi-4,gsm8k,q1075,0.0,1
microsoft_phi-4,gsm8k,q1076,0.5435644431995964,1
microsoft_phi-4,gsm8k,q1077,0.5032583347756457,1
microsoft_phi-4,gsm8k,q1078,1.3143204867061788,1
microsoft_phi-4,gsm8k,q1079,0.5916727785823275,1
microsoft_phi-4,gsm8k,q1080,0.6500224216483541,0
microsoft_phi-4,gsm8k,q1081,0.4394969869215134,1
microsoft_phi-4,gsm8k,q1083,1.0957952550009336,1
microsoft_phi-4,gsm8k,q1084,0.9864267287308424,1
microsoft_phi-4,gsm8k,q1085,0.37123232664087563,1
microsoft_phi-4,gsm8k,q1086,0.6500224216483541,1
microsoft_phi-4,gsm8k,q1087,0.0,1
microsoft_phi-4,gsm8k,q1088,0.0,1
microsoft_phi-4,gsm8k,q1089,0.0,1
microsoft_phi-4,gsm8k,q1090,0.0,1
microsoft_phi-4,gsm8k,q1091,0.0,1
microsoft_phi-4,gsm8k,q1092,1.9015064025015063,1
microsoft_phi-4,gsm8k,q1093,1.3092966682370037,1
microsoft_phi-4,gsm8k,q1094,0.0,1
microsoft_phi-4,gsm8k,q1095,0.0,1
microsoft_phi-4,gsm8k,q1096,0.0,1
microsoft_phi-4,gsm8k,q1097,0.5435644431995964,1
microsoft_phi-4,gsm8k,q1098,0.0,1
microsoft_phi-4,gsm8k,q1099,0.0,1
microsoft_phi-4,gsm8k,q1100,0.0,1
microsoft_phi-4,gsm8k,q1101,0.3372900666170139,1
microsoft_phi-4,gsm8k,q1102,0.0,1
microsoft_phi-4,gsm8k,q1103,1.9591479170272446,1
microsoft_phi-4,gsm8k,q1104,0.0,1
microsoft_phi-4,gsm8k,q1105,0.0,1
microsoft_phi-4,gsm8k,q1106,0.4394969869215134,1
microsoft_phi-4,gsm8k,q1107,1.9219280948873623,1
microsoft_phi-4,gsm8k,q1108,0.0,1
microsoft_phi-4,gsm8k,q1109,0.9967916319816366,1
microsoft_phi-4,gsm8k,q1110,1.8464393446710154,1
microsoft_phi-4,gsm8k,q1111,0.3372900666170139,1
microsoft_phi-4,gsm8k,q1112,0.0,1
microsoft_phi-4,gsm8k,q1113,0.0,1
microsoft_phi-4,gsm8k,q1114,0.0,1
microsoft_phi-4,gsm8k,q1115,1.5545851693377994,1
microsoft_phi-4,gsm8k,q1116,0.9709505944546686,1
microsoft_phi-4,gsm8k,q1117,1.5744174271404585,1
microsoft_phi-4,gsm8k,q1118,0.0,0
microsoft_phi-4,gsm8k,q1120,1.4591479170272448,0
microsoft_phi-4,gsm8k,q1121,0.7345299214394703,1
microsoft_phi-4,gsm8k,q1122,1.2987949406953985,0
microsoft_phi-4,gsm8k,q1123,0.0,1
microsoft_phi-4,gsm8k,q1124,0.0,1
microsoft_phi-4,gsm8k,q1125,0.0,1
microsoft_phi-4,gsm8k,q1126,0.0,1
microsoft_phi-4,gsm8k,q1127,0.0,1
microsoft_phi-4,gsm8k,q1128,1.207518749639422,1
microsoft_phi-4,gsm8k,q1129,0.5435644431995964,1
microsoft_phi-4,gsm8k,q1130,0.41381685030363374,1
microsoft_phi-4,gsm8k,q1131,1.3516441151533922,1
microsoft_phi-4,gsm8k,q1132,1.2516291673878228,1
microsoft_phi-4,gsm8k,q1133,0.37123232664087563,1
microsoft_phi-4,gsm8k,q1134,0.39124356362925566,1
microsoft_phi-4,gsm8k,q1135,0.0,1
microsoft_phi-4,gsm8k,q1136,0.9182958340544896,1
microsoft_phi-4,gsm8k,q1137,2.2516291673878226,1
microsoft_phi-4,gsm8k,q1138,0.9852281360342515,1
microsoft_phi-4,gsm8k,q1139,0.5032583347756457,1
microsoft_phi-4,gsm8k,q1140,0.8112781244591328,1
microsoft_phi-4,gsm8k,q1141,0.9182958340544896,0
microsoft_phi-4,gsm8k,q1142,0.0,1
microsoft_phi-4,gsm8k,q1143,0.37123232664087563,1
microsoft_phi-4,gsm8k,q1144,0.7732283485249176,1
microsoft_phi-4,gsm8k,q1145,0.9864267287308424,1
microsoft_phi-4,gsm8k,q1146,0.0,1
microsoft_phi-4,gsm8k,q1148,0.0,1
microsoft_phi-4,gsm8k,q1149,0.0,1
microsoft_phi-4,gsm8k,q1150,0.0,1
microsoft_phi-4,gsm8k,q1151,0.0,1
microsoft_phi-4,gsm8k,q1152,0.0,1
microsoft_phi-4,gsm8k,q1153,0.4394969869215134,1
microsoft_phi-4,gsm8k,q1154,0.5916727785823275,1
microsoft_phi-4,gsm8k,q1155,0.0,1
microsoft_phi-4,gsm8k,q1156,1.9609640474436814,1
microsoft_phi-4,gsm8k,q1157,0.0,1
microsoft_phi-4,gsm8k,q1158,0.5916727785823275,0
microsoft_phi-4,gsm8k,q1159,0.0,1
microsoft_phi-4,gsm8k,q1160,0.9182958340544896,1
microsoft_phi-4,gsm8k,q1162,0.0,1
microsoft_phi-4,gsm8k,q1163,0.0,1
microsoft_phi-4,gsm8k,q1164,0.0,0
microsoft_phi-4,gsm8k,q1165,0.0,1
microsoft_phi-4,gsm8k,q1166,1.3709505944546687,0
microsoft_phi-4,gsm8k,q1167,0.0,1
microsoft_phi-4,gsm8k,q1168,1.4345491399952024,1
microsoft_phi-4,gsm8k,q1169,1.4591479170272446,1
microsoft_phi-4,gsm8k,q1170,1.4591479170272446,1
microsoft_phi-4,gsm8k,q1171,0.3227569588973982,1
microsoft_phi-4,gsm8k,q1172,0.9612366047228759,1
microsoft_phi-4,gsm8k,q1173,0.0,1
microsoft_phi-4,gsm8k,q1174,0.0,1
microsoft_phi-4,gsm8k,q1175,0.0,1
microsoft_phi-4,gsm8k,q1176,2.2516291673878226,0
microsoft_phi-4,gsm8k,q1177,0.0,1
microsoft_phi-4,gsm8k,q1178,0.6193821946787638,1
microsoft_phi-4,gsm8k,q1179,0.0,1
microsoft_phi-4,gsm8k,q1180,0.0,1
microsoft_phi-4,gsm8k,q1181,0.0,1
microsoft_phi-4,gsm8k,q1182,0.9864267287308424,1
microsoft_phi-4,gsm8k,q1183,0.0,1
microsoft_phi-4,gsm8k,q1184,0.39124356362925566,1
microsoft_phi-4,gsm8k,q1185,0.6500224216483541,1
microsoft_phi-4,gsm8k,q1186,0.0,1
microsoft_phi-4,gsm8k,q1187,3.121928094887362,1
microsoft_phi-4,gsm8k,q1188,0.41381685030363374,1
microsoft_phi-4,gsm8k,q1189,0.5435644431995964,1
microsoft_phi-4,gsm8k,q1190,0.0,0
microsoft_phi-4,gsm8k,q1191,0.6840384356390417,1
microsoft_phi-4,gsm8k,q1193,0.41381685030363374,1
microsoft_phi-4,gsm8k,q1194,0.0,1
microsoft_phi-4,gsm8k,q1195,0.0,1
microsoft_phi-4,gsm8k,q1196,0.0,1
microsoft_phi-4,gsm8k,q1197,0.0,1
microsoft_phi-4,gsm8k,q1198,0.0,1
microsoft_phi-4,gsm8k,q1199,0.8112781244591328,0
microsoft_phi-4,gsm8k,q1200,0.8524051786494786,1
microsoft_phi-4,gsm8k,q1201,0.6500224216483541,1
microsoft_phi-4,gsm8k,q1202,0.0,1
microsoft_phi-4,gsm8k,q1203,0.0,1
microsoft_phi-4,gsm8k,q1204,0.0,1
microsoft_phi-4,gsm8k,q1205,0.3095434291503252,1
microsoft_phi-4,gsm8k,q1206,1.1401156785146092,1
microsoft_phi-4,gsm8k,q1207,0.0,1
microsoft_phi-4,gsm8k,q1208,0.7219280948873623,1
microsoft_phi-4,gsm8k,q1209,0.0,1
microsoft_phi-4,gsm8k,q1210,0.8112781244591328,1
microsoft_phi-4,gsm8k,q1211,0.39124356362925566,1
microsoft_phi-4,gsm8k,q1212,0.4394969869215134,1
microsoft_phi-4,gsm8k,q1213,0.0,1
microsoft_phi-4,gsm8k,q1214,0.5916727785823275,1
microsoft_phi-4,gsm8k,q1215,0.9182958340544896,1
microsoft_phi-4,gsm8k,q1216,1.6644977792004614,1
microsoft_phi-4,gsm8k,q1217,1.811278124459133,1
microsoft_phi-4,gsm8k,q1218,2.260820318171659,1
microsoft_phi-4,gsm8k,q1219,0.0,1
microsoft_phi-4,gsm8k,q1220,0.0,1
microsoft_phi-4,gsm8k,q1221,1.2516291673878228,1
microsoft_phi-4,gsm8k,q1222,0.0,1
microsoft_phi-4,gsm8k,q1223,0.5032583347756457,1
microsoft_phi-4,gsm8k,q1224,0.0,1
microsoft_phi-4,gsm8k,q1225,0.4689955935892812,1
microsoft_phi-4,gsm8k,q1226,0.0,1
microsoft_phi-4,gsm8k,q1228,0.4689955935892812,1
microsoft_phi-4,gsm8k,q1229,0.6402064333604701,1
microsoft_phi-4,gsm8k,q1230,2.049452072789394,1
microsoft_phi-4,gsm8k,q1232,0.0,1
microsoft_phi-4,gsm8k,q1233,0.0,1
microsoft_phi-4,gsm8k,q1234,0.5032583347756457,1
microsoft_phi-4,gsm8k,q1235,1.2776134368191154,1
microsoft_phi-4,gsm8k,q1236,0.0,1
microsoft_phi-4,gsm8k,q1237,1.061278124459133,1
microsoft_phi-4,gsm8k,q1238,0.0,1
microsoft_phi-4,gsm8k,q1239,1.4299111709758698,1
microsoft_phi-4,gsm8k,q1240,0.0,1
microsoft_phi-4,gsm8k,q1241,0.0,1
microsoft_phi-4,gsm8k,q1242,0.0,1
microsoft_phi-4,gsm8k,q1243,0.7732283485249176,1
microsoft_phi-4,gsm8k,q1244,0.0,0
microsoft_phi-4,gsm8k,q1245,0.3227569588973982,1
microsoft_phi-4,gsm8k,q1246,0.0,1
microsoft_phi-4,gsm8k,q1247,0.0,1
microsoft_phi-4,gsm8k,q1248,0.4689955935892812,1
microsoft_phi-4,gsm8k,q1250,0.0,1
microsoft_phi-4,gsm8k,q1251,0.0,1
microsoft_phi-4,gsm8k,q1252,0.0,1
microsoft_phi-4,gsm8k,q1253,0.4689955935892812,1
microsoft_phi-4,gsm8k,q1254,1.3221793455166666,1
microsoft_phi-4,gsm8k,q1255,0.0,1
microsoft_phi-4,gsm8k,q1256,0.0,1
microsoft_phi-4,gsm8k,q1257,1.2475562489182659,1
microsoft_phi-4,gsm8k,q1258,0.0,1
microsoft_phi-4,gsm8k,q1259,0.6500224216483541,1
microsoft_phi-4,gsm8k,q1260,1.3567796494470397,1
microsoft_phi-4,gsm8k,q1261,1.4345491399952024,1
microsoft_phi-4,gsm8k,q1262,0.0,1
microsoft_phi-4,gsm8k,q1263,0.0,1
microsoft_phi-4,gsm8k,q1264,1.6577427265048887,1
microsoft_phi-4,gsm8k,q1265,0.41381685030363374,1
microsoft_phi-4,gsm8k,q1266,0.7642045065086203,1
microsoft_phi-4,gsm8k,q1268,0.0,1
microsoft_phi-4,gsm8k,q1269,0.0,1
microsoft_phi-4,gsm8k,q1270,0.6840384356390417,1
microsoft_phi-4,gsm8k,q1271,0.3095434291503252,1
microsoft_phi-4,gsm8k,q1272,0.0,1
microsoft_phi-4,gsm8k,q1273,0.7219280948873623,0
microsoft_phi-4,gsm8k,q1274,1.75,1
microsoft_phi-4,gsm8k,q1275,0.9219280948873623,1
microsoft_phi-4,gsm8k,q1276,2.873140679513133,1
microsoft_phi-4,gsm8k,q1277,0.5435644431995964,1
microsoft_phi-4,gsm8k,q1278,0.0,1
microsoft_phi-4,gsm8k,q1279,0.0,1
microsoft_phi-4,gsm8k,q1280,0.0,1
microsoft_phi-4,gsm8k,q1281,0.5032583347756457,1
microsoft_phi-4,gsm8k,q1282,0.0,1
microsoft_phi-4,gsm8k,q1283,1.295461844238322,1
microsoft_phi-4,gsm8k,q1284,0.0,1
microsoft_phi-4,gsm8k,q1285,0.0,1
microsoft_phi-4,gsm8k,q1286,0.0,1
microsoft_phi-4,gsm8k,q1287,0.0,1
microsoft_phi-4,gsm8k,q1289,0.0,1
microsoft_phi-4,gsm8k,q1290,0.0,1
microsoft_phi-4,gsm8k,q1291,0.0,1
microsoft_phi-4,gsm8k,q1292,0.0,1
microsoft_phi-4,gsm8k,q1293,0.8166890883150209,1
microsoft_phi-4,gsm8k,q1294,0.37123232664087563,1
microsoft_phi-4,gsm8k,q1295,0.0,1
microsoft_phi-4,gsm8k,q1296,0.0,1
microsoft_phi-4,gsm8k,q1297,0.4689955935892812,1
microsoft_phi-4,gsm8k,q1298,0.0,1
microsoft_phi-4,gsm8k,q1299,0.0,1
microsoft_phi-4,gsm8k,q1300,0.863120568566631,1
microsoft_phi-4,gsm8k,q1301,0.0,1
microsoft_phi-4,gsm8k,q1302,2.064042639445697,1
microsoft_phi-4,gsm8k,q1303,0.39124356362925566,1
microsoft_phi-4,gsm8k,q1304,0.0,1
microsoft_phi-4,gsm8k,q1305,0.0,1
microsoft_phi-4,gsm8k,q1306,0.5916727785823275,1
microsoft_phi-4,gsm8k,q1307,0.41381685030363374,1
microsoft_phi-4,gsm8k,q1308,0.0,1
microsoft_phi-4,gsm8k,q1310,0.7642045065086203,0
microsoft_phi-4,gsm8k,q1311,0.0,1
microsoft_phi-4,gsm8k,q1312,0.5435644431995964,1
microsoft_phi-4,gsm8k,q1313,1.5219280948873621,1
microsoft_phi-4,gsm8k,q1314,0.0,1
microsoft_phi-4,gsm8k,q1315,0.0,1
microsoft_phi-4,gsm8k,q1316,0.37123232664087563,1
microsoft_phi-4,gsm8k,q1317,0.41381685030363374,1
microsoft_phi-4,gsm8k,q1318,0.0,1
microsoft_phi-4,medqa,51,1.2917601481809733,1
microsoft_phi-4,medqa,563,0.28639695711595625,1
microsoft_phi-4,medqa,209,1.1540157730728,1
microsoft_phi-4,medqa,1116,1.6282202760321465,1
microsoft_phi-4,medqa,1209,0.9132829641650988,1
microsoft_phi-4,medqa,864,0.28639695711595625,1
microsoft_phi-4,medqa,65,3.9219280948873623,1
microsoft_phi-4,medqa,61,0.0,1
microsoft_phi-4,medqa,191,1.5055213905049434,1
microsoft_phi-4,medqa,476,0.28639695711595625,1
microsoft_phi-4,medqa,1034,0.5689955935892812,1
microsoft_phi-4,medqa,1232,0.0,1
microsoft_phi-4,medqa,54,0.0,1
microsoft_phi-4,medqa,407,0.0,1
microsoft_phi-4,medqa,859,0.0,1
microsoft_phi-4,medqa,451,0.28639695711595625,1
microsoft_phi-4,medqa,919,0.4689955935892812,1
microsoft_phi-4,medqa,1206,3.418295834054489,1
microsoft_phi-4,medqa,569,4.221928094887362,1
microsoft_phi-4,medqa,13,0.0,1
microsoft_phi-4,medqa,326,1.442508097190614,1
microsoft_phi-4,medqa,865,0.0,1
microsoft_phi-4,medqa,696,0.5689955935892812,1
microsoft_phi-4,medqa,318,0.8475846798245739,1
microsoft_phi-4,medqa,735,1.2567796494470393,1
microsoft_phi-4,medqa,704,2.5609640474436812,1
microsoft_phi-4,medqa,1236,0.5689955935892812,1
microsoft_phi-4,medqa,541,0.0,1
microsoft_phi-4,medqa,88,2.687323068474994,1
microsoft_phi-4,medqa,940,0.0,1
microsoft_phi-4,medqa,1098,3.6644977792004623,0
microsoft_phi-4,medqa,255,0.0,1
microsoft_phi-4,medqa,775,0.5032583347756457,1
microsoft_phi-4,medqa,161,0.0,1
microsoft_phi-4,medqa,1130,0.3095434291503252,1
microsoft_phi-4,medqa,600,2.054585169337799,1
microsoft_phi-4,medqa,740,0.0,1
microsoft_phi-4,medqa,1182,0.4689955935892812,1
microsoft_phi-4,medqa,393,3.640223928941851,1
microsoft_phi-4,medqa,142,0.28639695711595625,1
microsoft_phi-4,medqa,93,2.8453509366224368,0
microsoft_phi-4,medqa,466,3.503701696057348,1
microsoft_phi-4,medqa,592,0.28639695711595625,1
microsoft_phi-4,medqa,163,0.0,1
microsoft_phi-4,medqa,206,0.28639695711595625,1
microsoft_phi-4,medqa,928,0.5689955935892812,1
microsoft_phi-4,medqa,747,0.28639695711595625,1
microsoft_phi-4,medqa,333,2.884183719779189,1
microsoft_phi-4,medqa,727,0.0,1
microsoft_phi-4,medqa,429,1.1219280948873622,1
microsoft_phi-4,medqa,146,0.0,1
microsoft_phi-4,medqa,350,0.5032583347756457,1
microsoft_phi-4,medqa,1093,3.589898095464287,1
microsoft_phi-4,medqa,334,0.5689955935892812,1
microsoft_phi-4,medqa,946,0.28639695711595625,1
microsoft_phi-4,medqa,777,0.747584679824574,1
microsoft_phi-4,medqa,552,1.5567796494470394,1
microsoft_phi-4,medqa,1140,3.6414460711655217,1
microsoft_phi-4,medqa,449,0.0,1
microsoft_phi-4,medqa,469,0.28639695711595625,1
microsoft_phi-4,medqa,646,0.0,1
microsoft_phi-4,medqa,548,3.215841172683752,1
microsoft_phi-4,medqa,135,0.0,1
microsoft_phi-4,medqa,432,0.0,1
microsoft_phi-4,medqa,435,0.0,1
microsoft_phi-4,medqa,1022,0.0,1
microsoft_phi-4,medqa,810,0.5689955935892812,1
microsoft_phi-4,medqa,542,0.28639695711595625,1
microsoft_phi-4,medqa,505,0.0,1
microsoft_phi-4,medqa,1103,0.0,1
microsoft_phi-4,medqa,538,0.3227569588973982,1
microsoft_phi-4,medqa,1197,0.8475846798245739,1
microsoft_phi-4,medqa,877,0.28639695711595625,1
microsoft_phi-4,medqa,1195,3.6464393446710153,1
microsoft_phi-4,medqa,817,0.0,1
microsoft_phi-4,medqa,741,0.0,1
microsoft_phi-4,medqa,283,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0000,0.7871265862012691,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0001,0.3372900666170139,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0002,2.133387491316597,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0003,1.442508097190614,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0004,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0005,1.983740670882855,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0006,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0007,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0008,2.0558279011639637,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0009,0.3227569588973982,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0010,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0011,2.5638651219508537,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0012,2.94770277922009,0
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0013,3.3393538721672007,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0014,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0015,1.0219280948873624,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0016,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0017,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0018,1.058277043226334,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0019,0.5435644431995964,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0020,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0021,0.37123232664087563,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0022,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0023,0.7732283485249176,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0024,1.7695459925589747,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0025,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0026,0.6685644431995964,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0027,0.6685644431995964,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0028,0.3095434291503252,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0029,2.0049355947431313,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0030,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0031,3.121928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0032,0.6143694458867568,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0033,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0034,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0035,1.983740670882855,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0036,0.6402064333604701,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0037,1.6216407621868583,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0038,1.6216407621868583,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0039,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0040,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0041,1.7695459925589747,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0042,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0043,1.807354922057604,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0044,2.292481250360578,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0045,0.35335933502142136,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0046,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0047,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0048,1.442508097190614,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0049,1.2917601481809735,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0050,1.838758680915008,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0051,3.0306390622295662,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0052,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0053,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0054,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0055,1.9166422780956525,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0056,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0057,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0058,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0059,0.6143694458867568,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0060,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0061,0.7732283485249176,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0062,2.1556390622295662,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0063,0.3095434291503252,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0064,2.473851389610045,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0065,0.6143694458867568,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0066,3.121928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0067,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0068,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0069,2.977217001462482,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0070,0.2974722489192896,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0071,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0072,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0073,2.0602489763846963,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0074,2.8140154482997177,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0075,3.546439344671015,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0076,1.2776134368191154,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0077,0.2974722489192896,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0078,1.4345491399952024,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0079,1.6282202760321463,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0080,2.049452072789394,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0081,2.8954618442383215,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0082,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0083,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0084,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0085,2.6756981353679867,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0086,2.9847696187067423,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0087,2.6464393446710153,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0088,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0090,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0091,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0092,1.5157895841746822,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0094,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0095,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0096,2.075869296697727,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0097,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0098,2.8954618442383215,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0099,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0101,2.216917186688699,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0102,2.535857775918279,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0103,3.149397470347699,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0104,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0105,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0106,2.499544305608131,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0107,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0108,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0109,3.9841837197791885,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0110,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0111,2.3244093931715555,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0112,1.983740670882855,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0113,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0114,2.808694969562842,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0115,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0116,2.395461844238322,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0117,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0118,2.895461844238322,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0120,0.6402064333604701,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0121,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0122,0.4394969869215134,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0123,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0124,3.7414460711655217,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0125,3.984183719779189,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0126,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0127,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0128,1.0389205950315936,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0129,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0130,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0131,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0132,0.41381685030363374,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0133,1.2776134368191154,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0134,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0135,2.8954618442383215,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0136,3.9219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0137,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0138,3.121928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0139,2.795461844238322,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0140,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0141,2.858118463097969,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0142,0.747584679824574,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0143,0.3372900666170139,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0144,3.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0145,1.0389205950315936,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0146,2.499544305608131,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0147,3.4677201004744997,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0148,2.1920058354921066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0149,1.9166422780956525,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0150,2.6411209338130157,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0151,2.1609640474436813,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0152,1.7695459925589747,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0153,3.0781758650865774,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0154,0.6402064333604701,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0155,2.5,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0156,0.4689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0157,2.5967916319816364,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0158,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0159,3.9057645846554525,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0160,0.6685644431995964,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0161,0.8166890883150209,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0162,2.3244093931715555,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0164,2.8954618442383215,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0165,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0166,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0167,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0168,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0169,0.3095434291503252,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0170,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0171,2.499544305608131,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0172,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0173,1.497385205007079,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0174,1.2577148214953864,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0175,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0176,1.9166422780956525,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0177,0.4689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0178,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0179,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0180,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0181,0.2974722489192896,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0182,1.442508097190614,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0183,3.121928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0184,3.027169118440619,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0185,1.2086489509530647,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0186,2.3192407046368486,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0187,2.049452072789394,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0188,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0189,1.6729330318733675,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0190,0.8166890883150209,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0191,2.216917186688699,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0192,0.3095434291503252,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0193,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0194,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0195,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0196,0.6143694458867568,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0197,2.9847696187067423,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0198,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0199,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0200,0.7742433029172697,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0201,2.771782221599798,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0202,0.9141828384352135,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0203,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0204,2.5,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0205,2.4464393446710155,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0206,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0207,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0208,0.954434002924965,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0209,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0210,1.6107845483996803,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0211,2.4954618442383216,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0212,3.121928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0213,2.2450986816009393,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0214,2.1416195253341384,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0215,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0216,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0217,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0218,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0219,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0220,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0221,0.6685644431995964,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0222,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0223,0.7345299214394703,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0224,0.5907239186406502,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0225,1.983740670882855,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0226,2.6411209338130157,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0227,3.0219280948873624,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0228,0.9612366047228759,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0229,2.4232196723355077,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0230,1.9948414446449676,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0231,3.7414460711655213,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0232,1.2086489509530647,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0233,2.2492870686521593,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0234,1.497385205007079,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0235,1.6729330318733675,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0236,1.6729330318733675,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0237,2.499544305608131,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0238,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0239,1.5567796494470396,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0240,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0241,3.085055102756477,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0242,0.3372900666170139,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0243,0.4689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0244,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0245,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0246,2.7777768114567865,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0247,3.7414460711655213,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0248,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0249,0.39124356362925566,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0250,0.5907239186406502,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0251,1.9332062193464952,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0252,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0253,3.9057645846554525,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0254,1.8166422780956524,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0256,1.7799500009615414,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0257,0.37123232664087563,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0258,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0259,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0260,1.2475562489182659,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0261,1.3699740752745009,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0262,1.0389205950315936,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0263,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0264,0.2974722489192896,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0265,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0266,0.3372900666170139,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0267,0.3372900666170139,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0268,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0269,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0270,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0271,2.6756981353679867,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0272,3.9976702764876113,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0273,1.0389205950315936,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0274,0.6998428398862386,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0275,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0276,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0277,2.119973094021975,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0278,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0279,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0280,0.5032583347756457,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0281,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0282,0.4689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0283,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0284,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0285,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0286,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0287,2.6609640474436813,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0288,2.9772170014624826,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0289,1.8166422780956524,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0290,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0291,2.8954618442383215,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0292,2.641120933813016,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0293,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0294,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0295,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0296,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0297,1.2776134368191154,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0298,2.5219280948873624,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0299,1.1635402011210707,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0300,0.35335933502142136,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0301,3.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0302,0.6685644431995964,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0303,2.005977711423774,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0304,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0305,3.6414460711655217,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0307,2.499544305608131,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0308,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0309,1.8490070880144414,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0310,1.2086489509530647,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0311,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0312,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0313,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0314,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0315,2.8954618442383215,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0316,0.9864267287308424,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0317,2.8729055953200557,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0318,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0319,1.2192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0320,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0321,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0322,0.9219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0323,1.6113834567195195,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0324,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0325,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0326,2.895461844238322,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0327,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0328,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0329,2.8954618442383215,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0330,1.0389205950315936,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0331,0.3095434291503252,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0332,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0333,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0334,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0335,0.9917601481809735,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0336,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0337,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0338,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0339,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0340,2.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0341,0.41381685030363374,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0342,3.3393538721672007,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0343,0.9864267287308424,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0344,2.7463840917077524,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0345,1.2086489509530647,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0346,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0347,2.6954618442383214,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0348,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0349,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0350,1.3221793455166666,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0351,1.590468570732828,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0352,1.497385205007079,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0353,2.0558279011639637,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0354,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0355,1.4345491399952024,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0356,1.8166422780956524,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0357,3.375,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0358,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0359,0.6685644431995964,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0360,3.337175341123077,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0361,1.311278124459133,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0362,1.7004397181410922,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0363,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0364,2.8954618442383215,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0365,1.442508097190614,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0366,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0367,3.9841837197791885,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0369,1.0892300788425848,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0370,2.5637169871277954,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0372,2.279799131837405,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0373,1.6143308351592656,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0374,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0375,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0376,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0377,1.192250860234642,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0378,2.216917186688699,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0379,1.9166422780956525,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0380,1.8799649487271108,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0381,2.0464393446710156,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0382,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0383,1.311278124459133,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0384,1.9473387961875537,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0385,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0386,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0387,2.119973094021975,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0388,1.6954618442383218,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0389,3.9976702764876113,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0390,2.9780948881692613,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0391,0.747584679824574,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0392,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0393,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0394,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0395,2.070950594454669,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0396,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0397,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0398,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0399,0.35335933502142136,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0400,0.37123232664087563,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0401,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0402,2.219240704636849,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0404,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0405,0.6998428398862386,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0406,2.5,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0407,1.5569010760354054,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0408,0.7219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0410,0.6143694458867568,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0411,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0412,2.499544305608131,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0413,1.8166422780956524,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0414,3.121928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0415,3.3866365673067276,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0416,2.7925862263697305,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0417,1.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0418,2.35274578087187,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0419,1.8542858719872461,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0420,1.3699740752745009,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0421,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0422,3.021928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0424,2.7254805569978675,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0425,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0426,2.6609640474436813,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0427,3.121928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0428,2.9847696187067423,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0429,3.121928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0430,2.440404017720928,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0431,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0432,1.4609640474436811,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0433,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0434,2.2450986816009393,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0435,0.2974722489192896,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0436,1.386274093895968,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0437,2.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0438,1.6216407621868583,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0439,3.94770277922009,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0440,1.2577148214953864,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0441,1.8490070880144414,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0442,0.9219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0443,1.7799500009615414,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0444,0.74959525725948,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0445,0.9141828384352135,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0446,2.3068905956085186,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0447,3.6368938042626993,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0448,0.6143694458867568,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0449,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0450,1.7799500009615414,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0451,1.7799500009615414,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0452,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0453,1.5058762556041068,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0455,2.4092672522514684,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0456,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0457,3.3393538721672007,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0458,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0459,1.4716022614097979,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0460,0.8841837197791889,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0461,2.6609640474436813,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0462,1.983740670882855,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0463,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0464,1.5709505944546687,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0465,0.3095434291503252,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0466,2.129567987418323,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0467,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0468,0.41381685030363374,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0469,0.7219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0470,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0471,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0472,4.1219280948873624,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0473,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0474,2.133387491316597,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0475,0.6998428398862386,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0476,2.8954618442383215,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0477,2.895461844238322,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0478,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0479,0.41381685030363374,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0480,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0481,0.2974722489192896,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0482,3.121928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0483,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0484,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0485,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0486,1.6688388898504305,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0487,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0488,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0489,0.9219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0490,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0491,2.8954618442383215,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0492,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0493,0.9219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0494,2.521640636343318,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0495,1.1451104143815827,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0496,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0497,2.139835523706203,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0498,1.983740670882855,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0499,3.572431251322119,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0500,2.721928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0501,0.8166890883150209,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0502,2.8954618442383215,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0503,0.4394969869215134,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0504,1.5569010760354054,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0505,2.2810361125534233,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0506,1.6922718656836107,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0507,0.39124356362925566,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0508,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0509,2.3464393446710154,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0510,0.7219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0511,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0512,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0513,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0514,0.8314743880097293,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0516,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0517,2.9847696187067423,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0518,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0519,0.9933927290103626,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0520,2.199687794731328,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0521,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0522,0.954434002924965,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0523,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0524,0.6685644431995964,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0525,1.1635402011210707,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0526,2.216521698179525,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0527,2.0558279011639637,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0528,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0529,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0530,1.2776134368191154,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0531,1.983740670882855,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0532,0.8166890883150209,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0533,0.6685644431995964,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0534,1.1635402011210707,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0535,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0536,0.5907239186406502,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0537,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0538,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0539,1.311278124459133,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0540,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0541,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0542,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0543,0.4394969869215134,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0544,1.1635402011210707,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0545,0.6402064333604701,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0546,2.9847696187067423,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0547,2.2132982820604443,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0548,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0549,2.8954618442383215,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0550,2.2221915755066783,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0551,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0552,2.614369445886757,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0553,2.7463840917077524,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0554,2.7841837197791888,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0555,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0556,2.0558279011639637,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0557,0.5907239186406502,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0558,0.37123232664087563,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0559,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0560,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0561,2.1609640474436813,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0562,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0563,1.4466166676282082,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0564,0.3227569588973982,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0565,2.2450986816009393,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0566,1.2086489509530647,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0567,1.0975378398419535,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0568,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0569,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0570,0.4394969869215134,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0571,2.499544305608131,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0572,0.6998428398862386,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0573,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0574,2.2485731395538666,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0575,0.39124356362925566,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0576,2.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0577,3.2136388579486774,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0578,1.8166422780956524,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0579,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0580,3.277613436819116,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0581,1.1635402011210707,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0582,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0583,0.4689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0584,2.94770277922009,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0585,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0586,0.747584679824574,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0587,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0588,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0589,2.2485731395538666,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0591,1.2406705316766884,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0592,2.4232196723355077,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0593,0.41381685030363374,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0594,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0595,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0596,0.9141828384352135,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0597,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0598,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0599,1.983740670882855,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0600,2.646782221599798,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0601,2.3068905956085186,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0602,2.291620193427939,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0603,1.3709505944546687,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0604,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0605,1.0389205950315936,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0606,2.702904337188607,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0607,0.8658566174572235,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0608,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0609,1.4237949406953985,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0610,2.2450986816009393,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0611,2.751629167387823,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0612,0.951994081908783,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0613,3.1329145639793974,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0614,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0615,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0616,1.442508097190614,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0617,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0618,1.1635402011210707,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0619,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0620,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0621,1.7709505944546688,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0622,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0623,2.521640636343318,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0624,2.9659573209491747,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0625,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0626,2.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0627,0.747584679824574,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0628,1.9237949406953985,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0629,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0630,3.3393538721672007,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0631,0.5907239186406502,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0632,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0633,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0634,2.019240704636849,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0635,2.879506460812006,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0636,0.7642045065086203,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0637,1.4466166676282082,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0638,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0639,1.983740670882855,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0640,2.5073801024236357,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0641,1.3699740752745009,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0642,1.497385205007079,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0643,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0644,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0645,0.41381685030363374,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0646,1.192250860234642,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0647,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0648,0.3372900666170139,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0650,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0651,0.6685644431995964,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0653,2.216917186688699,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0654,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0655,2.5967916319816364,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0656,0.6143694458867568,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0657,2.319240704636849,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0658,1.6729330318733675,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0659,3.6841837197791887,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0660,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0661,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0662,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0663,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0664,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0665,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0666,0.5907239186406502,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0667,0.9957274520849255,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0668,3.821928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0669,3.4316235658474294,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0670,2.836591668108979,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0671,1.3699740752745009,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0672,3.589898095464287,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0673,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0674,0.9141828384352135,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0676,0.5907239186406502,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0677,1.8822287189138016,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0678,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0679,0.4689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0680,1.1635402011210707,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0681,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0682,0.5225593745369408,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0683,1.2309595631140104,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0684,3.4138338639736006,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0685,0.7732283485249176,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0686,2.3244093931715555,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0687,3.046439344671015,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0688,1.3699740752745009,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0689,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0690,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0691,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0692,0.41381685030363374,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0693,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0694,2.3244093931715555,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0695,3.121928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0696,0.9864267287308424,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0697,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0698,2.0049355947431313,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0699,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0700,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0701,1.0389205950315936,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0702,2.0930692077718898,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0703,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0704,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0705,1.617189572592715,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0706,2.1416195253341384,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0707,2.303701696057348,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0708,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0709,0.9402859586706311,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0710,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0711,1.9447167900528528,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0712,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0713,2.4193819456463714,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0714,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0715,0.6998428398862386,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0716,1.1216407621868583,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0717,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0718,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0719,0.6143694458867568,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0720,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0721,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0722,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0723,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0724,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0725,0.5907239186406502,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0726,1.6216407621868583,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0727,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0728,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0729,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0730,0.9055872616982603,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0731,2.0049355947431313,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0732,1.2917601481809733,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0733,1.8854752972273343,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0734,1.207518749639422,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0735,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0736,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0737,0.9219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0738,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0739,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0740,2.5609640474436812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0741,3.546439344671015,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0742,0.9141828384352135,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0743,2.4232196723355077,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0744,2.473851389610045,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0745,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0746,2.3192407046368486,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0747,0.747584679824574,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0748,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0750,1.061278124459133,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0751,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0752,2.739572261986723,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0753,1.6644977792004614,0
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0754,2.5216406363433186,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0755,0.3095434291503252,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0756,1.8854752972273343,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0757,2.8659573209491747,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0758,3.821928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0759,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0760,1.497385205007079,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0761,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0762,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0763,3.2516291673878226,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0764,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0765,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0766,2.070950594454669,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0767,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0769,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0770,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0771,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0772,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0773,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0774,0.5907239186406502,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0775,1.2917601481809733,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0776,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0777,0.7345299214394703,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0778,1.2086489509530647,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0779,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0783,2.3192407046368486,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0784,1.490468570732828,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0785,0.3095434291503252,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0786,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0787,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0788,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0789,3.274397470347699,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0790,3.2136388579486774,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0791,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0792,1.4345491399952024,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0793,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0794,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0795,0.6402064333604701,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0797,1.442508097190614,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0798,0.4689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0799,3.001609497059027,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0800,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0801,0.9933927290103626,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0802,2.5609640474436812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0803,1.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0804,1.1635402011210707,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0805,1.6216407621868583,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0806,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0807,2.94770277922009,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0808,0.35335933502142136,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0809,2.9314931674619147,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0810,2.473851389610045,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0811,1.716047706294417,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0812,2.403677461028802,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0813,3.1083757000539407,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0815,3.169925001442312,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0816,0.6143694458867568,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0817,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0818,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0819,0.747584679824574,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0820,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0821,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0822,0.5916727785823275,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0824,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0825,0.2974722489192896,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0826,1.838758680915008,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0827,3.321928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0828,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0829,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0830,1.3699740752745009,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0831,1.983740670882855,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0832,1.311278124459133,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0833,0.3095434291503252,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0834,0.2974722489192896,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0836,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0837,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0838,1.442508097190614,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0839,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0840,2.2810361125534233,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0841,0.9780155566622414,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0842,1.9332062193464952,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0843,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0844,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0845,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0846,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0847,0.2974722489192896,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0848,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0849,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0850,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0851,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0852,1.4345491399952024,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0853,0.6998428398862386,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0854,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0855,2.216917186688699,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0856,0.4689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0857,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0858,2.279799131837405,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0859,1.6171895725927152,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0860,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0861,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0862,1.2086489509530647,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0863,1.2086489509530647,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0864,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0865,0.747584679824574,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0866,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0867,0.8166890883150209,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0868,1.2866926683547546,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0869,3.021928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0870,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0871,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0872,0.3227569588973982,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0873,2.070950594454669,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0874,2.1393538721672005,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0875,1.0219280948873624,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0876,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0877,3.531630646367962,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0878,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0879,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0880,0.6998428398862386,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0881,1.6266888497018317,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0882,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0883,0.3372900666170139,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0884,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0885,2.1814963295286756,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0886,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0887,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0888,2.9314931674619147,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0889,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0890,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0891,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0892,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0893,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0894,1.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0895,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0896,0.9709505944546686,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0897,1.1883763717345073,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0898,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0899,3.826874881864636,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0900,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0901,0.6402064333604701,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0902,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0903,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0904,3.1464393446710153,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0905,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0907,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0908,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0909,0.9141828384352135,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0910,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0911,3.027169118440619,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0912,0.39124356362925566,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0913,0.747584679824574,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0914,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0915,0.37123232664087563,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0916,3.636893804262699,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0917,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0918,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0919,1.2577148214953864,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0920,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0921,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0922,0.7345299214394703,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0923,2.8954238702803163,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0924,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0925,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0926,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0927,0.35335933502142136,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0928,1.1635402011210707,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0929,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0930,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0931,1.716047706294417,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0932,2.895461844238322,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0933,3.7414460711655217,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0934,1.7799500009615414,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0935,1.9237949406953985,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0936,0.37123232664087563,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0937,0.7345299214394703,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0938,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0939,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0940,2.499544305608131,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0941,0.8841837197791889,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0942,2.216917186688699,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0943,1.5487949406953985,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0944,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0945,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0946,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0947,2.8954618442383215,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0948,0.35335933502142136,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0949,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0950,1.1635402011210707,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0953,1.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0954,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0955,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0956,1.6922718656836107,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0957,1.497385205007079,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0958,3.4316235658474294,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0959,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0960,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0961,1.7916674843771045,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0963,2.4609049321677965,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0964,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0965,0.6143694458867568,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0966,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0967,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0968,1.2086489509530647,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0969,1.8784775129881184,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0970,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0971,1.7987949406953985,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0972,0.41381685030363374,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0973,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0974,1.2638091738835462,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0975,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0976,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0977,1.6171895725927152,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0978,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0979,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0980,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0981,1.853688226483452,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0982,3.121928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0983,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0985,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0986,1.7799500009615414,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0987,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0988,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0989,2.4092672522514684,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0990,0.9852281360342515,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0991,2.463458298648303,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0992,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0993,2.0709505944546684,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0994,1.2406705316766884,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0995,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0996,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0997,1.7695459925589747,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0998,3.546439344671015,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q0999,3.2414460711655217,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1000,0.9219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1002,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1003,1.1635402011210707,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1004,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1005,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1006,2.0930692077718898,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1007,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1008,1.5166422780956523,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1009,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1010,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1011,2.353533948577482,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1012,3.180832987205441,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1013,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1014,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1015,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1017,2.8073904508767225,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1018,1.6729330318733675,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1020,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1021,1.2086489509530647,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1022,2.6577174691301484,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1023,1.2916919971380596,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1024,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1025,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1026,2.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1027,2.9847696187067423,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1028,1.716047706294417,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1029,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1030,2.3244093931715555,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1031,1.983740670882855,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1032,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1033,0.3372900666170139,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1034,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1036,2.5219280948873624,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1037,0.3095434291503252,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1038,2.3068905956085186,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1039,1.7695459925589747,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1040,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1041,1.207518749639422,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1043,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1044,2.7463840917077524,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1045,0.9219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1046,2.049452072789394,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1047,1.0219280948873624,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1049,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1050,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1051,1.1400677626718574,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1052,1.497385205007079,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1053,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1054,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1055,0.9219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1056,1.3485878960124222,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1057,0.9933927290103626,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1058,1.716047706294417,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1059,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1060,1.2332247882202196,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1061,1.7987949406953985,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1062,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1063,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1064,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1065,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1066,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1067,0.41381685030363374,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1068,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1069,0.3095434291503252,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1070,2.9780948881692613,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1071,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1072,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1073,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1074,1.584962500721156,0
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1075,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1076,0.9933927290103626,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1077,2.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1078,1.5709505944546687,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1079,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1080,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1081,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1082,2.061278124459133,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1083,0.5907239186406502,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1084,2.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1085,0.39124356362925566,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1086,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1087,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1088,0.41381685030363374,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1089,1.497385205007079,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1090,2.8073904508767225,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1091,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1092,1.6729330318733675,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1093,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1094,1.5569010760354054,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1095,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1096,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1097,0.8166890883150209,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1098,0.3095434291503252,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1099,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1100,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1101,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1102,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1103,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1104,1.716047706294417,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1105,2.133387491316597,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1106,1.811278124459133,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1107,1.871602261409798,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1108,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1109,3.1464393446710153,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1110,1.4345491399952024,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1111,1.9332062193464952,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1112,1.1635402011210707,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1113,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1114,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1115,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1116,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1117,1.983740670882855,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1118,2.070950594454669,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1119,2.5219280948873624,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1120,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1121,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1122,2.5967916319816364,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1123,0.8166890883150209,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1124,3.846439344671015,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1125,0.951994081908783,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1126,0.9933927290103626,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1127,1.061278124459133,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1128,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1129,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1130,0.3372900666170139,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1131,1.2086489509530647,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1132,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1133,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1134,0.9864267287308424,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1135,2.3244093931715555,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1136,1.8490070880144414,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1137,3.589898095464287,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1138,0.2974722489192896,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1139,1.5032583347756456,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1140,2.473851389610045,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1141,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1142,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1143,0.951994081908783,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1144,0.8841837197791889,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1145,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1146,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1147,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1148,1.442508097190614,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1149,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1150,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1151,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1152,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1153,2.9659573209491747,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1154,0.39124356362925566,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1155,0.6685644431995964,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1156,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1157,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1158,2.646782221599798,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1159,3.3393538721672007,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1160,1.442508097190614,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1162,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1163,1.716047706294417,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1164,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1165,0.5032583347756457,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1166,2.7321588913645707,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1167,0.37123232664087563,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1168,1.490468570732828,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1169,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1170,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1171,0.41381685030363374,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1172,3.721928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1173,1.5569010760354054,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1174,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1175,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1176,1.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1177,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1178,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1179,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1180,1.8490070880144414,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1181,0.3372900666170139,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1182,2.216521698179525,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1183,2.617492461184755,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1184,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1185,1.716047706294417,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1186,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1187,3.5249449750847117,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1188,2.5609640474436812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1189,3.826874881864636,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1190,3.1751231351134614,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1191,1.983740670882855,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1193,1.9128876215181603,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1194,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1195,1.3699740752745009,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1196,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1197,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1198,0.9219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1199,3.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1200,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1201,2.0049355947431313,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1202,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1203,2.216917186688699,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1204,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1205,1.4466166676282082,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1206,1.497385205007079,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1207,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1208,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1209,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1210,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1211,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1212,1.0892300788425848,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1213,0.747584679824574,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1214,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1215,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1216,1.983740670882855,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1217,0.8795064608120066,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1218,1.2776134368191154,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1219,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1220,0.4394969869215134,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1221,1.0219280948873624,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1222,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1223,2.2450986816009393,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1224,1.2326602568158207,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1225,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1226,1.442508097190614,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1227,1.7799500009615414,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1228,2.8954618442383215,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1229,1.9948414446449676,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1230,0.9141828384352135,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1231,2.4954618442383216,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1232,3.021928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1233,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1234,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1235,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1236,0.4394969869215134,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1237,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1238,1.871602261409798,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1239,3.121928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1240,1.716047706294417,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1241,0.6998428398862386,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1242,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1243,0.9219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1244,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1245,2.3464393446710154,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1246,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1247,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1248,0.3372900666170139,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1249,2.0558279011639637,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1250,1.8542858719872461,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1251,0.9219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1252,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1253,1.2577148214953864,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1254,2.5,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1255,1.1635402011210707,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1256,1.1400677626718572,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1257,0.3095434291503252,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1258,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1259,0.9912642605354288,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1260,1.4182958340544896,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1261,1.9473387961875537,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1262,0.6402064333604701,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1263,1.1635402011210707,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1264,1.5166422780956523,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1265,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1266,0.35335933502142136,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1267,0.41381685030363374,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1268,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1269,1.5569010760354054,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1270,0.5907239186406502,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1271,1.9166422780956522,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1272,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1273,3.446439344671015,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1274,0.9933927290103626,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1275,1.2577148214953864,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1276,1.311278124459133,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1277,2.660964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1278,2.6609640474436813,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1279,1.8322488896002305,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1280,1.3699740752745009,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1281,0.8812908992306927,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1282,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1283,0.9917601481809735,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1284,3.4464393446710155,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1285,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1286,0.41381685030363374,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1287,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1289,0.5032583347756457,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1290,2.4192407046368487,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1291,1.716047706294417,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1292,1.2577148214953864,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1293,1.4833557549816874,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1294,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1295,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1296,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1297,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1298,2.260964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1299,0.4394969869215134,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1300,0.747584679824574,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1301,1.716047706294417,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1302,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1303,0.951994081908783,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1304,2.473851389610045,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1305,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1306,2.2810361125534233,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1307,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1308,1.442508097190614,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1310,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1311,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1312,3.286895754518763,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1313,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1314,0.5907239186406502,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1315,3.546439344671015,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1316,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1317,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gsm8k,q1318,0.8166890883150209,1
deepseek_deepseek-r1-distill-llama-70b,medqa,51,2.2627834289765825,1
deepseek_deepseek-r1-distill-llama-70b,medqa,563,2.6464393446710153,1
deepseek_deepseek-r1-distill-llama-70b,medqa,501,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,medqa,457,2.4193819456463714,1
deepseek_deepseek-r1-distill-llama-70b,medqa,209,3.7414460711655217,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1116,3.0219280948873624,1
deepseek_deepseek-r1-distill-llama-70b,medqa,178,1.6644977792004614,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1209,2.2132982820604443,1
deepseek_deepseek-r1-distill-llama-70b,medqa,864,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,medqa,65,3.5249449750847117,1
deepseek_deepseek-r1-distill-llama-70b,medqa,61,0.747584679824574,1
deepseek_deepseek-r1-distill-llama-70b,medqa,191,3.3464393446710154,1
deepseek_deepseek-r1-distill-llama-70b,medqa,447,3.418295834054489,1
deepseek_deepseek-r1-distill-llama-70b,medqa,476,1.765957320949175,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1232,4.084183719779189,1
deepseek_deepseek-r1-distill-llama-70b,medqa,54,2.795461844238322,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1149,3.892407118592875,1
deepseek_deepseek-r1-distill-llama-70b,medqa,407,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,medqa,859,2.8954618442383215,1
deepseek_deepseek-r1-distill-llama-70b,medqa,451,4.221928094887362,1
deepseek_deepseek-r1-distill-llama-70b,medqa,919,3.0709505944546684,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1206,3.027169118440619,1
deepseek_deepseek-r1-distill-llama-70b,medqa,569,1.439254017211876,1
deepseek_deepseek-r1-distill-llama-70b,medqa,13,0.9864267287308424,1
deepseek_deepseek-r1-distill-llama-70b,medqa,326,4.221928094887362,1
deepseek_deepseek-r1-distill-llama-70b,medqa,865,2.9053077763737454,1
deepseek_deepseek-r1-distill-llama-70b,medqa,696,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,medqa,318,2.219240704636849,1
deepseek_deepseek-r1-distill-llama-70b,medqa,440,3.773557262275185,1
deepseek_deepseek-r1-distill-llama-70b,medqa,189,2.9016094970590274,1
deepseek_deepseek-r1-distill-llama-70b,medqa,198,0.0,1
deepseek_deepseek-r1-distill-llama-70b,medqa,735,1.61078454839968,1
deepseek_deepseek-r1-distill-llama-70b,medqa,704,2.939353872167201,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1236,1.6954618442383218,1
deepseek_deepseek-r1-distill-llama-70b,medqa,541,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,medqa,88,3.459431618637298,1
deepseek_deepseek-r1-distill-llama-70b,medqa,940,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1098,1.5157895841746822,1
deepseek_deepseek-r1-distill-llama-70b,medqa,255,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,medqa,775,0.6685644431995964,1
deepseek_deepseek-r1-distill-llama-70b,medqa,161,1.533206219346495,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1130,3.392147223664534,1
deepseek_deepseek-r1-distill-llama-70b,medqa,600,4.142664355548847,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1266,0.5907239186406502,1
deepseek_deepseek-r1-distill-llama-70b,medqa,740,0.6098403047164004,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1182,3.5465935642949384,1
deepseek_deepseek-r1-distill-llama-70b,medqa,393,2.728212945841001,1
deepseek_deepseek-r1-distill-llama-70b,medqa,142,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,medqa,93,2.0349409139562287,1
deepseek_deepseek-r1-distill-llama-70b,medqa,466,3.721928094887362,1
deepseek_deepseek-r1-distill-llama-70b,medqa,592,0.0,1
deepseek_deepseek-r1-distill-llama-70b,medqa,163,1.9804820237218406,1
deepseek_deepseek-r1-distill-llama-70b,medqa,206,3.3393538721672007,1
deepseek_deepseek-r1-distill-llama-70b,medqa,747,3.4263674884732254,1
deepseek_deepseek-r1-distill-llama-70b,medqa,333,3.9219280948873623,1
deepseek_deepseek-r1-distill-llama-70b,medqa,758,2.94770277922009,1
deepseek_deepseek-r1-distill-llama-70b,medqa,727,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,medqa,429,3.2464393446710154,1
deepseek_deepseek-r1-distill-llama-70b,medqa,546,4.03740119765411,1
deepseek_deepseek-r1-distill-llama-70b,medqa,146,3.2393538721672006,1
deepseek_deepseek-r1-distill-llama-70b,medqa,350,2.931109091935486,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1093,3.1395722619867223,1
deepseek_deepseek-r1-distill-llama-70b,medqa,946,2.570950594454669,1
deepseek_deepseek-r1-distill-llama-70b,medqa,777,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,medqa,552,2.94770277922009,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1140,3.5465935642949384,1
deepseek_deepseek-r1-distill-llama-70b,medqa,449,1.838758680915008,1
deepseek_deepseek-r1-distill-llama-70b,medqa,664,1.6216407621868583,1
deepseek_deepseek-r1-distill-llama-70b,medqa,469,2.7395722619867224,1
deepseek_deepseek-r1-distill-llama-70b,medqa,646,3.821928094887362,1
deepseek_deepseek-r1-distill-llama-70b,medqa,821,2.0,1
deepseek_deepseek-r1-distill-llama-70b,medqa,548,4.08746284125034,1
deepseek_deepseek-r1-distill-llama-70b,medqa,135,1.7120954362128464,1
deepseek_deepseek-r1-distill-llama-70b,medqa,432,2.0814963295286755,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1161,2.5216406363433186,1
deepseek_deepseek-r1-distill-llama-70b,medqa,644,3.875,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1022,2.702904337188607,1
deepseek_deepseek-r1-distill-llama-70b,medqa,810,2.9056390622295662,1
deepseek_deepseek-r1-distill-llama-70b,medqa,939,1.5197284615795614,1
deepseek_deepseek-r1-distill-llama-70b,medqa,292,3.180832987205441,1
deepseek_deepseek-r1-distill-llama-70b,medqa,542,3.203701696057348,1
deepseek_deepseek-r1-distill-llama-70b,medqa,505,0.4689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1103,2.460964047443681,1
deepseek_deepseek-r1-distill-llama-70b,medqa,538,2.725480556997868,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1197,3.7254805569978675,1
deepseek_deepseek-r1-distill-llama-70b,medqa,877,2.019240704636849,1
deepseek_deepseek-r1-distill-llama-70b,medqa,1195,2.855953642864355,1
deepseek_deepseek-r1-distill-llama-70b,medqa,817,3.9057645846554525,1
deepseek_deepseek-r1-distill-llama-70b,medqa,741,1.7709505944546686,1
deepseek_deepseek-r1-distill-llama-70b,medqa,283,2.0930692077718898,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1824,2.5724312513221195,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q0409,1.2577148214953864,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4506,2.7192945256669794,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q3657,2.6411209338130157,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q2286,0.8841837197791889,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1679,2.617492461184755,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q8935,1.1635402011210707,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1424,3.459431618637298,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q6912,3.418295834054489,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q0488,1.6922718656836107,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1535,0.0,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q3582,1.0389205950315936,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q8279,2.5967916319816364,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q9195,3.027169118440619,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q3257,0.0,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q8928,0.6143694458867568,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q6873,2.845350936622437,0
meta-llama_Llama-3_1-8B-Instruct,boolq,q3611,4.08746284125034,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4557,1.1219280948873622,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q0106,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q5574,1.3917601481809734,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q2547,1.7709505944546688,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q3527,2.078491674029184,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q5514,1.9332062193464952,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1674,3.6402239289418516,0
meta-llama_Llama-3_1-8B-Instruct,boolq,q1519,3.906890595608518,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q6224,1.2776134368191154,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1584,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4333,1.9301249653149701,0
meta-llama_Llama-3_1-8B-Instruct,boolq,q0711,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q7527,0.5689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q2045,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q6201,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q9044,1.4516607643577664,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4803,2.3192407046368486,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q5925,0.0,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q3150,2.403677461028802,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1139,1.5709505944546687,0
meta-llama_Llama-3_1-8B-Instruct,boolq,q4741,3.459431618637298,0
meta-llama_Llama-3_1-8B-Instruct,boolq,q1654,0.5689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4554,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q7428,3.459431618637298,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q5977,1.6688388898504303,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q6065,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q3432,2.080482023721841,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4374,0.5689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q2803,1.1216407621868583,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q8751,2.9995812306460645,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q7573,0.5689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4422,0.747584679824574,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q9125,3.0220552088742,0
meta-llama_Llama-3_1-8B-Instruct,boolq,q5313,2.5609640474436812,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q0916,2.8453509366224368,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q5168,1.311278124459133,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q6572,2.216521698179525,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4386,1.5567796494470396,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1084,1.0892300788425848,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q3456,0.8658566174572235,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q9292,2.7192945256669794,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q8179,3.046439344671015,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q6482,0.6998428398862386,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q7517,1.3917601481809734,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q2340,1.158938532350277,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q2287,0.9141828384352135,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4040,1.014097655573916,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q8830,3.09306920777189,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4304,2.1814963295286756,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q7019,0.0,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q6543,0.7742433029172697,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q5930,1.2577148214953864,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q3593,4.0,0
meta-llama_Llama-3_1-8B-Instruct,boolq,q8348,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1489,3.621928094887362,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1796,3.7004397181410926,0
meta-llama_Llama-3_1-8B-Instruct,boolq,q2504,2.2577174691301485,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q2621,0.5907239186406502,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q6916,3.452819531114783,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1040,1.3221793455166666,0
meta-llama_Llama-3_1-8B-Instruct,boolq,q6304,0.8343470230852538,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q6252,1.3355055565170972,0
meta-llama_Llama-3_1-8B-Instruct,boolq,q7668,0.8841837197791889,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q8669,3.773557262275185,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4119,3.6168746059562227,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q9064,0.5689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q0188,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1876,1.9609640474436814,0
meta-llama_Llama-3_1-8B-Instruct,boolq,q8797,2.8393538721672007,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4371,2.895423870280316,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q5573,3.6163485660751635,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1827,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q7433,0.0,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q0053,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4315,2.216917186688699,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q8201,0.0,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q2927,1.497385205007079,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q8317,1.9166422780956522,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1743,3.1916116417513782,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4889,1.1219280948873622,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q8837,2.070950594454669,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q8689,1.4966407621868583,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q0009,1.5577277787393193,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q0319,0.0,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1832,4.142664355548846,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q5947,0.0,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q0949,0.0,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q9295,0.8475846798245739,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1133,1.2086489509530647,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q8727,2.8464393446710154,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q2060,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q2103,1.3917601481809734,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q7787,2.291620193427939,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q9007,2.660964047443681,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4342,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q6932,3.2776134368191165,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q3470,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q8835,3.327819531114783,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q3295,1.0219280948873624,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q5107,3.584962500721156,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q6118,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q7177,3.8073549220576055,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q8479,4.08746284125034,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q7397,3.530493056757482,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1982,3.128085278891395,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4061,0.6143694458867568,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1049,0.9055872616982603,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q5539,2.699513850319966,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q0344,1.0219280948873624,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q3770,0.0,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q0117,1.1635402011210707,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q1163,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q0964,2.6235166412180155,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q8423,2.695461844238322,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q4562,2.7947885411048055,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q7953,2.4092672522514684,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q3510,2.4232196723355077,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q2167,3.277613436819116,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q9355,1.295461844238322,1
meta-llama_Llama-3_1-8B-Instruct,boolq,q7749,1.3605273114437084,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,e0044a7b4d146d611e73,1.7743974703476992,0
meta-llama_Llama-3_1-8B-Instruct,strategyqa,c69397b4341b65ed080f,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,be5c9933987f046b476e,1.3567796494470397,0
meta-llama_Llama-3_1-8B-Instruct,strategyqa,1932e05f10680ece229f,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,fb8b656051c742f5bd27,3.3263604079526927,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,c91eafafed5a8f80bb5a,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,2047c0c34383f8014820,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,11d009721f27a60f9cff,0.8795064608120066,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,2a90188d5b82d12c036d,1.8751310486364097,0
meta-llama_Llama-3_1-8B-Instruct,strategyqa,1e9d59987a695898808f,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,59e78fdde03974a7cf77,3.9976702764876113,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,9635db8809b449470dd6,1.716047706294417,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,44f54e361e0f46ead5d4,2.3050365325772657,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,addf92ab71aca4e783b1,2.913977073182752,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,f9686fe476e2d06e4dab,0.7732283485249176,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,33421d4495e27f91be4d,0.8795064608120066,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,99eb858b4c9624a71b40,1.8895782867502309,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,b1e1256007b0a4a341a7,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,12b0bb830de101c0f118,0.4394969869215134,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,0f28837d8ce6901345bf,1.1635402011210707,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,51678920a34b51e1e355,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,ebd53fd053c84d26f889,0.9933927290103626,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,cbebe1a0113581f37141,4.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,badd24672a2f951706fe,1.6893917467430875,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,e5ffcc7b22a58df8952d,3.039353872167201,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,58f7df5e3836b24b08d0,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,e144fef6c590823af46a,0.5689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,8d95e7d922024a684ac0,0.6098403047164004,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,427fdafa9e7047587d75,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,2025983d427a9d3d5bab,1.321606958388347,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,0edac4af92465027fe27,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,520becb10b5c138ab300,0.5689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,8757a53800192e066503,0.747584679824574,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,4330d46b6f594ad122a6,1.058277043226334,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,042463e9ca7cd4c7eb5a,3.577819531114783,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,9fa4b205aaca877a15bf,1.0389205950315936,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,34198157c2dd7028f0a4,0.747584679824574,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,9c13ff296c299f0cd02d,1.1050139971135322,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,ed04a34363f248900c18,0.5907239186406502,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,2ef10335771662b59cf8,1.9237949406953985,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,983e2713b89f38cab35a,3.2516291673878226,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,3a76a62be2518008c701,0.7219280948873623,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,e1f9a6b9fbba8d014643,0.4689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,49ab746264f2e50e9aee,0.6685644431995964,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,a9ac24cbbb2fce862026,1.643751954420502,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,c42d951f2b8339998c71,0.0,0
meta-llama_Llama-3_1-8B-Instruct,strategyqa,c4f5cedc6af621e44eb5,2.1709505944546685,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,6a0d8d74c097292a5d38,0.747584679824574,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,f2a71092d2cfe16d9a64,2.751629167387823,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,088eb1d9e2f067cd4f36,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,2e4a3ac18a5292ee1735,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,4b6ca118a638ad3539c8,0.5907239186406502,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,d0e463f95b1221a55a13,0.8795064608120066,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,b73a1bc6f2f2eb0058e8,0.39124356362925566,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,90c5595a6ba03e90b2c3,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,8f9ba93cb04e4f652733,3.1496734471867414,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,a651ba82c5e39990d737,0.8795064608120066,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,117c27244c8e00112265,1.419035274338866,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,83a7c67c6f156f9cf4cb,3.176110251517254,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,abb3562932923dc9286e,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,67349fa25d548ca128ec,2.8205898566665453,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,8238ca7e53b2eadfa5fe,1.5683182557028439,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,c649c9f1814bd72b8ccd,1.2086489509530647,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,c7cb1e3fc112e8f924fe,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,8d7f7bca01ee50ec0dc7,0.8475846798245739,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,ee89128e112aca3b7efd,3.4713544870139277,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,0de2785a6eaba087541a,1.442508097190614,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,4bea34763a1e9f0d5b2b,3.6143694458867563,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,51126206a7baab47253d,2.474601752714581,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,89163b1a436926698578,1.7916674843771045,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,ab2527bb6fd97508b566,0.35335933502142136,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,7c287c8c9a4b3aef8e75,0.8475846798245739,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,bbfc68abfe40adb1c618,4.0,0
meta-llama_Llama-3_1-8B-Instruct,strategyqa,cbc0979b3b041cc01f32,1.7166422780956525,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,316d74f3e8ce42728fdd,3.452819531114783,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,988f73f260f65621866e,0.6500224216483541,0
meta-llama_Llama-3_1-8B-Instruct,strategyqa,d7ea60bc4dd6e8986d4e,1.1219280948873622,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,6d92b708dfcdd1b904be,0.3227569588973982,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,3a9069abb5a9da1e96a3,0.8030717273241024,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,77b1da70e82d4f165c39,2.439353872167201,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,21e352756ce2d1add415,1.7709505944546686,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,66b3cfaa499773bdf513,0.7345299214394703,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,5378f4b41639a2676635,1.2086489509530647,0
meta-llama_Llama-3_1-8B-Instruct,strategyqa,2ebff3186955f326f556,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,ba83e0960e20b69be901,2.2942740671928616,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,563a36aa0389c6f96cc7,2.8138461086383852,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,4111c4147ebc06bd1163,3.2806390622295662,0
meta-llama_Llama-3_1-8B-Instruct,strategyqa,7e69e7d67ecf090a45be,1.7799500009615414,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,1b6cc24a9abe52c6ff88,3.1083757000539407,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,486598e9d21bb65ea56c,1.442508097190614,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,c5e130e153c93e692833,1.1635402011210707,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,37673881c0036bffce3b,3.8521687236032816,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,44ec5bab0ba6b687d60e,1.272905595320056,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,3f4f06f08f8c926c68df,2.895461844238322,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,bd9ccc3da0f6467dc411,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,a5f8af1dd0e9c46c47be,2.5414460711655216,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,f790b706fb7406d30160,3.334679141051595,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,bcd221573f1a6500f2eb,4.1219280948873624,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,4f5f3dc321468c1d052d,1.896240625180289,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,b4e6585cdc2765c29070,1.1451104143815827,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,3679391b4ff09377acef,2.5487949406953985,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,4d919e6c4316cb2e1f09,0.8795064608120066,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,70642ac7ad94f22b612f,2.1916116417513782,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,f93ca5fd96248f765ff3,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,302570f3787646a587df,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,48cf1d62fdc4ae46d79e,0.5907239186406502,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,0ff6800fcdbfabb483b8,2.6258145836939115,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,e1be1275b3c816b0b7bf,1.1219280948873622,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,f7fa93e91293615bc50d,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,e33a81482ffef9456bcc,1.9948414446449678,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,1bdcf91a9d90ba61339a,0.6143694458867568,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,96844c5fba3f4ebacf0d,0.3372900666170139,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,fc0bbbfd4467bd868714,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,615aa49cbd52bbe0654b,1.9232196723355077,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,0f172df66b358ed72ca6,0.5689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,0abc04530e898056a6c4,2.560964047443681,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,fda4d970e12b123e59e6,1.2210477851797181,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,f2eac6cbbde0c16b8ff1,0.5689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,d60720f31550d49b03d8,2.070950594454669,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,c23b892b2ce50d0582d1,2.7395722619867224,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,d24a5b996aaa758bbc80,3.459431618637298,0
meta-llama_Llama-3_1-8B-Instruct,strategyqa,e0c10e16a23989f7a583,1.1540157730728,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,c0e0a030b4bc54ef6d3b,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,f37c8f9e4fc20479b06c,2.1416195253341384,0
meta-llama_Llama-3_1-8B-Instruct,strategyqa,798529ef6d7ff2162dad,2.133387491316597,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,c8eac5cc49c449e28e6e,1.442508097190614,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,55ac71fc1cd8fdc34e8c,2.660964047443681,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,ec06b5fcf3cdef642f6e,1.1219280948873622,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,09734b1d720aa09e8ef2,1.6567796494470395,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,7e7ba5f2d4c84b9e2259,0.5689955935892812,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,8803ea63343c400758cf,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,e8d245781a7fd9e38701,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,19b40f33fa199c1673fd,1.1219280948873622,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,dca3c4acc079bb11689b,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,2b73dae1804aae94e1ba,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,243e3e1ef3fb7190ace3,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,62e8d2b87e80f78b152c,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,3a93c4d5d6dca707a016,2.9847696187067423,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,e45dd0b92d16cd22ea02,1.2916919971380594,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,8efd6e6c6c104be8f9fe,2.1398355237062026,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,896b0fa12e06b67a1b91,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,ba2a5930ff574802a3da,2.8464393446710154,0
meta-llama_Llama-3_1-8B-Instruct,strategyqa,4d52dbeb76f228b14998,3.7004397181410926,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,1eb877fa5b2962f5e5a9,3.521640636343319,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,a9d22dce3199e77dd271,2.4961268547517808,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,14bfe3d51a876549fc0a,3.095795255000934,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,157b095bcd5d48c694f5,1.442508097190614,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,5787a201b7da5929cb75,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,81f2c649b9f61e019fcf,1.6567796494470395,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,1d07c9eb265c6cdc3947,0.6998428398862386,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,8c115e85cf8c30135bf4,0.37123232664087563,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,2b98270f27a5263b991f,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,b37207ee5c3ebd455355,2.9852281360342516,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,71e6d5a927e7241c8f59,1.950212064914747,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,bdaf032b5e375aeb9bfa,3.027169118440619,0
meta-llama_Llama-3_1-8B-Instruct,strategyqa,c39d1e6ffbca58600a38,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,5b45ccb915731a9e5f05,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,c44aebb62354b76e5f68,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,3eb805c6e6cce883416c,1.0762976257251988,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,ed247b0929da4a53aa85,3.208694969562842,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,9bf48fb011c640f0de4b,0.8795064608120066,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,5a7265daf4314e5b9283,3.2393538721672006,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,0ec75be0266c3bc29a85,1.186278124459133,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,ec0463f1bd3c28fe300a,1.1883763717345073,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,7e6f36cc5ad38b425b53,2.65887184844536,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,5f290c4202a54bf6aa71,0.0,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,534cebe828195c3a8f31,3.182005814760214,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,2800bf5c809ed1224b42,3.169925001442312,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,6e95d89ccd3256bde343,0.8795064608120066,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,4070e4485b1bcc9e04d8,0.28639695711595625,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,42852587e89ab6ade6b9,0.2974722489192896,1
meta-llama_Llama-3_1-8B-Instruct,strategyqa,bac108d947b7b26035cc,2.6411209338130157,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,9,1.5487949406953985,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,10,2.321928094887362,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,12,2.584962500721156,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,14,0.5665095065529053,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,17,1.0,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,19,1.4591479170272448,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,20,0.0,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,31,2.321928094887362,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,34,2.807354922057604,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,37,3.0,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,42,0.4689955935892812,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,55,3.459431618637298,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,58,1.4591479170272448,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,64,3.773557262275185,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,67,2.807354922057604,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,76,2.7516291673878226,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,78,3.0,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,85,3.584962500721156,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,86,3.4677201004745006,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,89,3.906890595608518,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,97,2.251629167387823,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,98,2.5,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,105,1.497385205007079,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,107,4.247927513443583,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,110,2.8464393446710154,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,111,3.459431618637298,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,112,0.8658566174572235,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,128,3.614369445886757,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,130,3.584962500721156,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,132,2.0,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,134,3.8073549220576055,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,136,3.906890595608518,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,143,3.7004397181410926,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,144,2.4056390622295662,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,150,3.418295834054489,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,152,2.5216406363433186,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,156,0.3095434291503252,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,158,3.321928094887362,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,159,3.459431618637298,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,160,3.2776134368191165,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,166,2.94770277922009,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,174,2.321928094887362,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,177,3.121928094887362,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,182,2.584962500721156,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,183,3.8073549220576055,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,185,3.8073549220576055,1
meta-llama_Llama-3_1-8B-Instruct,gpqa,195,3.169925001442312,0
meta-llama_Llama-3_1-8B-Instruct,gpqa,197,3.180832987205441,1
microsoft_phi-4,boolq,q1824,1.404678473063571,1
microsoft_phi-4,boolq,q0409,0.28639695711595625,1
microsoft_phi-4,boolq,q4506,0.0,0
microsoft_phi-4,boolq,q3657,0.5689955935892812,1
microsoft_phi-4,boolq,q2286,0.8475846798245739,1
microsoft_phi-4,boolq,q1679,1.0,1
microsoft_phi-4,boolq,q8935,1.1219280948873622,1
microsoft_phi-4,boolq,q0520,4.247927513443583,1
microsoft_phi-4,boolq,q1535,0.0,1
microsoft_phi-4,boolq,q3582,0.0,1
microsoft_phi-4,boolq,q8279,2.9847696187067423,1
microsoft_phi-4,boolq,q0434,2.0349409139562287,1
microsoft_phi-4,boolq,q9195,3.3927474104487847,1
microsoft_phi-4,boolq,q8928,0.7219280948873623,1
microsoft_phi-4,boolq,q6873,0.41381685030363374,1
microsoft_phi-4,boolq,q4557,0.28639695711595625,1
microsoft_phi-4,boolq,q5574,0.0,1
microsoft_phi-4,boolq,q2547,0.0,1
microsoft_phi-4,boolq,q3527,0.5689955935892812,1
microsoft_phi-4,boolq,q5514,0.5689955935892812,1
microsoft_phi-4,boolq,q1519,3.277613436819116,0
microsoft_phi-4,boolq,q6224,2.1234786725698864,1
microsoft_phi-4,boolq,q1584,0.5689955935892812,1
microsoft_phi-4,boolq,q5881,0.5907239186406502,1
microsoft_phi-4,boolq,q0711,0.4689955935892812,1
microsoft_phi-4,boolq,q7527,0.28639695711595625,1
microsoft_phi-4,boolq,q8785,1.6922718656836107,1
microsoft_phi-4,boolq,q2045,0.0,1
microsoft_phi-4,boolq,q6201,1.838758680915008,1
microsoft_phi-4,boolq,q9044,0.28639695711595625,1
microsoft_phi-4,boolq,q4803,1.6567796494470395,1
microsoft_phi-4,boolq,q5925,0.0,1
microsoft_phi-4,boolq,q1139,0.28639695711595625,1
microsoft_phi-4,boolq,q0750,0.0,1
microsoft_phi-4,boolq,q1307,2.5637169871277954,1
microsoft_phi-4,boolq,q3814,2.202819531114783,1
microsoft_phi-4,boolq,q1654,1.1219280948873622,1
microsoft_phi-4,boolq,q6227,0.28639695711595625,1
microsoft_phi-4,boolq,q4554,0.0,1
microsoft_phi-4,boolq,q7428,3.584962500721156,1
microsoft_phi-4,boolq,q5977,3.7474130395316396,1
microsoft_phi-4,boolq,q6065,0.0,1
microsoft_phi-4,boolq,q3432,1.6788979029874789,1
microsoft_phi-4,boolq,q4374,0.28639695711595625,1
microsoft_phi-4,boolq,q1169,1.0389205950315936,1
microsoft_phi-4,boolq,q2803,0.0,1
microsoft_phi-4,boolq,q7573,0.28639695711595625,1
microsoft_phi-4,boolq,q4422,2.5609640474436812,1
microsoft_phi-4,boolq,q9125,0.0,1
microsoft_phi-4,boolq,q5313,1.3917601481809734,1
microsoft_phi-4,boolq,q3752,0.8795064608120066,1
microsoft_phi-4,boolq,q0525,2.319240704636849,1
microsoft_phi-4,boolq,q5168,0.0,1
microsoft_phi-4,boolq,q6572,0.8475846798245739,1
microsoft_phi-4,boolq,q4386,0.9141828384352135,1
microsoft_phi-4,boolq,q3456,1.7695459925589747,1
microsoft_phi-4,boolq,q9292,1.0389205950315936,1
microsoft_phi-4,boolq,q8179,3.2390979179887864,1
microsoft_phi-4,boolq,q6482,0.4689955935892812,1
microsoft_phi-4,boolq,q7517,1.192250860234642,1
microsoft_phi-4,boolq,q2340,0.0,1
microsoft_phi-4,boolq,q2287,0.3095434291503252,1
microsoft_phi-4,boolq,q4040,0.0,1
microsoft_phi-4,boolq,q9197,2.460904932167797,1
microsoft_phi-4,boolq,q8830,4.058813890331201,1
microsoft_phi-4,boolq,q4304,1.2916919971380596,1
microsoft_phi-4,boolq,q6543,2.8795064608120056,1
microsoft_phi-4,boolq,q3593,2.8138461086383852,1
microsoft_phi-4,boolq,q8348,0.0,1
microsoft_phi-4,boolq,q8085,0.28639695711595625,1
microsoft_phi-4,boolq,q1489,1.5567796494470396,1
microsoft_phi-4,boolq,q0771,3.366091329119192,1
microsoft_phi-4,boolq,q1796,3.9841837197791885,1
microsoft_phi-4,boolq,q2504,1.643751954420502,1
microsoft_phi-4,boolq,q6916,2.8453509366224368,0
microsoft_phi-4,boolq,q6304,0.0,1
microsoft_phi-4,boolq,q6252,0.0,1
microsoft_phi-4,boolq,q7668,0.0,1
microsoft_phi-4,boolq,q4119,3.3263604079526927,1
microsoft_phi-4,boolq,q9064,3.6841837197791887,1
microsoft_phi-4,boolq,q1876,0.0,1
microsoft_phi-4,boolq,q8797,0.5689955935892812,1
microsoft_phi-4,boolq,q4371,0.8841837197791889,1
microsoft_phi-4,boolq,q5573,2.4961268547517808,1
microsoft_phi-4,boolq,q0053,0.28639695711595625,1
microsoft_phi-4,boolq,q4315,3.572469458770136,1
microsoft_phi-4,boolq,q8201,0.0,1
microsoft_phi-4,boolq,q2927,2.0989295636909353,1
microsoft_phi-4,boolq,q8317,0.0,1
microsoft_phi-4,boolq,q1743,1.0762976257251988,1
microsoft_phi-4,boolq,q4889,0.4689955935892812,1
microsoft_phi-4,boolq,q3258,1.2086489509530647,1
microsoft_phi-4,boolq,q8837,0.0,1
microsoft_phi-4,boolq,q8689,0.0,1
microsoft_phi-4,boolq,q0009,0.4689955935892812,1
microsoft_phi-4,boolq,q0319,0.3095434291503252,1
microsoft_phi-4,boolq,q1832,3.8073549220576055,1
microsoft_phi-4,boolq,q5947,1.1540157730728,1
microsoft_phi-4,boolq,q0949,0.5689955935892812,1
microsoft_phi-4,boolq,q3946,1.7709505944546688,1
microsoft_phi-4,boolq,q9295,0.5689955935892812,1
microsoft_phi-4,boolq,q1290,0.8166890883150209,1
microsoft_phi-4,boolq,q7962,3.821928094887362,1
microsoft_phi-4,boolq,q1133,3.577819531114783,1
microsoft_phi-4,boolq,q8727,0.6098403047164004,1
microsoft_phi-4,boolq,q2060,0.5689955935892812,1
microsoft_phi-4,boolq,q2103,3.821928094887362,1
microsoft_phi-4,boolq,q7787,0.8475846798245739,1
microsoft_phi-4,boolq,q9007,3.4677201004745006,1
microsoft_phi-4,boolq,q2705,2.822181958642873,1
microsoft_phi-4,boolq,q4342,0.0,1
microsoft_phi-4,boolq,q8645,1.5709505944546687,0
microsoft_phi-4,boolq,q6932,0.4854607607459134,1
microsoft_phi-4,boolq,q3470,0.0,1
microsoft_phi-4,boolq,q8835,3.0219280948873624,1
microsoft_phi-4,boolq,q3295,0.0,1
microsoft_phi-4,boolq,q5107,3.8073549220576055,1
microsoft_phi-4,boolq,q7177,2.3709505944546687,1
microsoft_phi-4,boolq,q7397,2.091917186688699,1
microsoft_phi-4,boolq,q4061,2.1405180562767114,1
microsoft_phi-4,boolq,q3681,3.5,1
microsoft_phi-4,boolq,q1049,0.6402064333604701,1
microsoft_phi-4,boolq,q0344,1.395461844238322,1
microsoft_phi-4,boolq,q9075,0.28639695711595625,1
microsoft_phi-4,boolq,q3770,0.0,1
microsoft_phi-4,boolq,q3608,0.0,1
microsoft_phi-4,boolq,q1163,1.8166422780956524,1
microsoft_phi-4,boolq,q0964,2.473851389610045,1
microsoft_phi-4,boolq,q3750,1.9473387961875537,1
microsoft_phi-4,boolq,q1104,2.8150724101159437,1
microsoft_phi-4,boolq,q0514,3.589898095464287,1
microsoft_phi-4,boolq,q1160,0.0,1
microsoft_phi-4,boolq,q8423,1.0389205950315936,1
microsoft_phi-4,boolq,q4562,1.3917601481809734,1
microsoft_phi-4,boolq,q3510,1.8166422780956524,1
microsoft_phi-4,boolq,q8834,3.584962500721156,0
microsoft_phi-4,boolq,q2167,2.8729055953200557,1
microsoft_phi-4,boolq,q9355,1.1451104143815827,1
microsoft_phi-4,boolq,q7744,2.0191534613250357,1
microsoft_phi-4,boolq,q7749,0.28639695711595625,1
microsoft_phi-4,strategyqa,e0044a7b4d146d611e73,0.6402064333604701,1
microsoft_phi-4,strategyqa,c69397b4341b65ed080f,1.2917601481809733,1
microsoft_phi-4,strategyqa,be5c9933987f046b476e,0.8795064608120066,1
microsoft_phi-4,strategyqa,1932e05f10680ece229f,0.0,1
microsoft_phi-4,strategyqa,fb8b656051c742f5bd27,0.5689955935892812,1
microsoft_phi-4,strategyqa,c91eafafed5a8f80bb5a,0.0,1
microsoft_phi-4,strategyqa,2047c0c34383f8014820,2.4584538292330587,1
microsoft_phi-4,strategyqa,869bbd1c4e3c0bf02527,2.835237745312118,1
microsoft_phi-4,strategyqa,4a28d99dcfc14161dc9f,1.5,0
microsoft_phi-4,strategyqa,9635db8809b449470dd6,0.9864267287308424,1
microsoft_phi-4,strategyqa,44f54e361e0f46ead5d4,0.0,1
microsoft_phi-4,strategyqa,addf92ab71aca4e783b1,1.2776134368191154,0
microsoft_phi-4,strategyqa,33421d4495e27f91be4d,0.0,1
microsoft_phi-4,strategyqa,99eb858b4c9624a71b40,3.0565647621309537,1
microsoft_phi-4,strategyqa,b1e1256007b0a4a341a7,0.0,1
microsoft_phi-4,strategyqa,0f28837d8ce6901345bf,1.9332062193464952,1
microsoft_phi-4,strategyqa,3545982eb15f96652e1b,3.1248435485091473,1
microsoft_phi-4,strategyqa,51678920a34b51e1e355,1.6493974703476992,0
microsoft_phi-4,strategyqa,badd24672a2f951706fe,2.0349409139562287,1
microsoft_phi-4,strategyqa,e5ffcc7b22a58df8952d,0.747584679824574,1
microsoft_phi-4,strategyqa,58f7df5e3836b24b08d0,0.5689955935892812,1
microsoft_phi-4,strategyqa,e144fef6c590823af46a,0.28639695711595625,1
microsoft_phi-4,strategyqa,8d95e7d922024a684ac0,0.0,1
microsoft_phi-4,strategyqa,427fdafa9e7047587d75,0.747584679824574,1
microsoft_phi-4,strategyqa,2025983d427a9d3d5bab,0.0,1
microsoft_phi-4,strategyqa,0edac4af92465027fe27,0.0,1
microsoft_phi-4,strategyqa,520becb10b5c138ab300,0.0,1
microsoft_phi-4,strategyqa,8757a53800192e066503,0.0,1
microsoft_phi-4,strategyqa,4330d46b6f594ad122a6,0.8475846798245739,1
microsoft_phi-4,strategyqa,f85416430e1ab2d6f96b,1.1219280948873622,1
microsoft_phi-4,strategyqa,042463e9ca7cd4c7eb5a,0.8475846798245739,1
microsoft_phi-4,strategyqa,9fa4b205aaca877a15bf,0.28639695711595625,1
microsoft_phi-4,strategyqa,34198157c2dd7028f0a4,0.28639695711595625,1
microsoft_phi-4,strategyqa,9c13ff296c299f0cd02d,0.0,1
microsoft_phi-4,strategyqa,ed04a34363f248900c18,0.0,1
microsoft_phi-4,strategyqa,2ef10335771662b59cf8,0.0,1
microsoft_phi-4,strategyqa,983e2713b89f38cab35a,0.5689955935892812,1
microsoft_phi-4,strategyqa,3a76a62be2518008c701,0.0,1
microsoft_phi-4,strategyqa,e1f9a6b9fbba8d014643,1.2917601481809735,1
microsoft_phi-4,strategyqa,49ab746264f2e50e9aee,0.6143694458867568,0
microsoft_phi-4,strategyqa,a9ac24cbbb2fce862026,1.2776134368191154,1
microsoft_phi-4,strategyqa,e537c420c9cb2e24409c,0.0,1
microsoft_phi-4,strategyqa,c4f5cedc6af621e44eb5,1.8850931455708966,1
microsoft_phi-4,strategyqa,6a0d8d74c097292a5d38,0.28639695711595625,1
microsoft_phi-4,strategyqa,088eb1d9e2f067cd4f36,0.0,1
microsoft_phi-4,strategyqa,9a6e08a0978b9dbc8f1d,1.9877733714879842,1
microsoft_phi-4,strategyqa,2e4a3ac18a5292ee1735,0.6143694458867568,1
microsoft_phi-4,strategyqa,4b6ca118a638ad3539c8,0.8658566174572235,1
microsoft_phi-4,strategyqa,d0e463f95b1221a55a13,0.28639695711595625,1
microsoft_phi-4,strategyqa,c435c8acf644ef0dde15,0.6685644431995964,1
microsoft_phi-4,strategyqa,d2ae10dfd3fa8c338d2d,0.35335933502142136,1
microsoft_phi-4,strategyqa,b73a1bc6f2f2eb0058e8,2.2132982820604443,1
microsoft_phi-4,strategyqa,90c5595a6ba03e90b2c3,0.0,1
microsoft_phi-4,strategyqa,a651ba82c5e39990d737,0.0,1
microsoft_phi-4,strategyqa,117c27244c8e00112265,0.28639695711595625,1
microsoft_phi-4,strategyqa,83a7c67c6f156f9cf4cb,0.0,1
microsoft_phi-4,strategyqa,abb3562932923dc9286e,0.5689955935892812,1
microsoft_phi-4,strategyqa,67349fa25d548ca128ec,2.617492461184755,0
microsoft_phi-4,strategyqa,e126c8162ff2b480e898,1.731360029190912,1
microsoft_phi-4,strategyqa,8238ca7e53b2eadfa5fe,2.771782221599798,1
microsoft_phi-4,strategyqa,c649c9f1814bd72b8ccd,0.0,1
microsoft_phi-4,strategyqa,c7cb1e3fc112e8f924fe,0.0,1
microsoft_phi-4,strategyqa,8d7f7bca01ee50ec0dc7,0.0,1
microsoft_phi-4,strategyqa,ee89128e112aca3b7efd,0.8841837197791889,1
microsoft_phi-4,strategyqa,0de2785a6eaba087541a,0.28639695711595625,1
microsoft_phi-4,strategyqa,4bea34763a1e9f0d5b2b,2.2450986816009393,1
microsoft_phi-4,strategyqa,51126206a7baab47253d,2.353533948577482,1
microsoft_phi-4,strategyqa,ab2527bb6fd97508b566,1.7448425317532439,1
microsoft_phi-4,strategyqa,7c287c8c9a4b3aef8e75,0.0,1
microsoft_phi-4,strategyqa,bbfc68abfe40adb1c618,3.906890595608518,1
microsoft_phi-4,strategyqa,cbc0979b3b041cc01f32,0.0,1
microsoft_phi-4,strategyqa,316d74f3e8ce42728fdd,2.5609640474436812,1
microsoft_phi-4,strategyqa,988f73f260f65621866e,0.0,1
microsoft_phi-4,strategyqa,29574176246ede705240,3.5068905956085183,1
microsoft_phi-4,strategyqa,d7ea60bc4dd6e8986d4e,0.0,1
microsoft_phi-4,strategyqa,6d92b708dfcdd1b904be,2.040223928941852,1
microsoft_phi-4,strategyqa,77b1da70e82d4f165c39,0.5689955935892812,1
microsoft_phi-4,strategyqa,21e352756ce2d1add415,3.6464393446710153,1
microsoft_phi-4,strategyqa,66b3cfaa499773bdf513,0.8475846798245739,1
microsoft_phi-4,strategyqa,5378f4b41639a2676635,1.1540157730728,1
microsoft_phi-4,strategyqa,2ebff3186955f326f556,0.28639695711595625,1
microsoft_phi-4,strategyqa,ba83e0960e20b69be901,1.1635402011210707,1
microsoft_phi-4,strategyqa,7e69e7d67ecf090a45be,1.0,1
microsoft_phi-4,strategyqa,1b6cc24a9abe52c6ff88,3.321928094887362,1
microsoft_phi-4,strategyqa,486598e9d21bb65ea56c,1.9182958340544893,1
microsoft_phi-4,strategyqa,c5e130e153c93e692833,0.0,1
microsoft_phi-4,strategyqa,37673881c0036bffce3b,1.6729330318733675,1
microsoft_phi-4,strategyqa,bcd221573f1a6500f2eb,1.0,1
microsoft_phi-4,strategyqa,e18f8956e3fd4e8c50b2,1.7709505944546688,0
microsoft_phi-4,strategyqa,4d919e6c4316cb2e1f09,2.94770277922009,0
microsoft_phi-4,strategyqa,70642ac7ad94f22b612f,3.875,1
microsoft_phi-4,strategyqa,f93ca5fd96248f765ff3,0.28639695711595625,1
microsoft_phi-4,strategyqa,302570f3787646a587df,0.0,1
microsoft_phi-4,strategyqa,48cf1d62fdc4ae46d79e,1.2776134368191154,1
microsoft_phi-4,strategyqa,596b615b7261cb7db9d3,1.0408520829727552,1
microsoft_phi-4,strategyqa,e1be1275b3c816b0b7bf,0.3227569588973982,1
microsoft_phi-4,strategyqa,f7fa93e91293615bc50d,0.28639695711595625,1
microsoft_phi-4,strategyqa,e33a81482ffef9456bcc,0.3095434291503252,1
microsoft_phi-4,strategyqa,d0e81c46892d0983f1e8,3.826874881864636,1
microsoft_phi-4,strategyqa,1bdcf91a9d90ba61339a,1.0975378398419535,1
microsoft_phi-4,strategyqa,96844c5fba3f4ebacf0d,0.8683927290103626,1
microsoft_phi-4,strategyqa,1cfd64486a9cabeb7c0c,0.9141828384352135,1
microsoft_phi-4,strategyqa,fc0bbbfd4467bd868714,2.469670487371862,0
microsoft_phi-4,strategyqa,615aa49cbd52bbe0654b,2.185475297227334,1
microsoft_phi-4,strategyqa,0f172df66b358ed72ca6,1.7166422780956525,1
microsoft_phi-4,strategyqa,0abc04530e898056a6c4,4.1219280948873624,1
microsoft_phi-4,strategyqa,fda4d970e12b123e59e6,3.197159723424149,1
microsoft_phi-4,strategyqa,f2eac6cbbde0c16b8ff1,0.28639695711595625,1
microsoft_phi-4,strategyqa,d60720f31550d49b03d8,2.457717469130148,1
microsoft_phi-4,strategyqa,c23b892b2ce50d0582d1,3.2709505944546686,1
microsoft_phi-4,strategyqa,d24a5b996aaa758bbc80,2.721928094887362,1
microsoft_phi-4,strategyqa,e0c10e16a23989f7a583,3.6414460711655217,1
microsoft_phi-4,strategyqa,7f457f00fa010a9dd2e8,0.2974722489192896,1
microsoft_phi-4,strategyqa,c0e0a030b4bc54ef6d3b,0.28639695711595625,1
microsoft_phi-4,strategyqa,fb3862c0ef8ef7e95bce,2.463458298648303,1
microsoft_phi-4,strategyqa,f37c8f9e4fc20479b06c,2.139353872167201,1
microsoft_phi-4,strategyqa,798529ef6d7ff2162dad,3.1219280948873624,0
microsoft_phi-4,strategyqa,c8eac5cc49c449e28e6e,2.7954618442383214,1
microsoft_phi-4,strategyqa,55ac71fc1cd8fdc34e8c,3.0306390622295662,1
microsoft_phi-4,strategyqa,ec06b5fcf3cdef642f6e,2.1609640474436813,1
microsoft_phi-4,strategyqa,09734b1d720aa09e8ef2,0.8475846798245739,1
microsoft_phi-4,strategyqa,7e7ba5f2d4c84b9e2259,1.6567796494470395,1
microsoft_phi-4,strategyqa,8803ea63343c400758cf,1.6709505944546685,1
microsoft_phi-4,strategyqa,e8d245781a7fd9e38701,2.019240704636849,1
microsoft_phi-4,strategyqa,19b40f33fa199c1673fd,2.2588718484453603,1
microsoft_phi-4,strategyqa,6fe610c55315019e87e5,2.6535442970305687,1
microsoft_phi-4,strategyqa,dca3c4acc079bb11689b,0.28639695711595625,1
microsoft_phi-4,strategyqa,9ebaee3511157e78ec7b,2.875,1
microsoft_phi-4,strategyqa,2b73dae1804aae94e1ba,3.2393538721672006,1
microsoft_phi-4,strategyqa,243e3e1ef3fb7190ace3,0.0,1
microsoft_phi-4,strategyqa,62e8d2b87e80f78b152c,0.0,1
microsoft_phi-4,strategyqa,3a93c4d5d6dca707a016,2.739353872167201,1
microsoft_phi-4,strategyqa,e45dd0b92d16cd22ea02,2.163865121950854,1
microsoft_phi-4,strategyqa,8efd6e6c6c104be8f9fe,1.8452178053171,1
microsoft_phi-4,strategyqa,896b0fa12e06b67a1b91,1.0219280948873624,1
microsoft_phi-4,strategyqa,0dc86ca8b9eb2c1f99dd,2.353533948577482,1
microsoft_phi-4,strategyqa,ba2a5930ff574802a3da,3.277613436819116,0
microsoft_phi-4,strategyqa,4d52dbeb76f228b14998,2.3715335947907836,1
microsoft_phi-4,strategyqa,1eb877fa5b2962f5e5a9,0.6143694458867568,1
microsoft_phi-4,strategyqa,6208234549bac8cc46da,2.699513850319966,1
microsoft_phi-4,strategyqa,a9d22dce3199e77dd271,1.2917601481809733,1
microsoft_phi-4,strategyqa,14bfe3d51a876549fc0a,1.6567796494470395,1
microsoft_phi-4,strategyqa,157b095bcd5d48c694f5,1.9732285161344476,1
microsoft_phi-4,strategyqa,5787a201b7da5929cb75,2.702904337188607,1
microsoft_phi-4,strategyqa,81f2c649b9f61e019fcf,2.695461844238322,1
microsoft_phi-4,strategyqa,1d07c9eb265c6cdc3947,0.28639695711595625,1
microsoft_phi-4,strategyqa,8c115e85cf8c30135bf4,0.28639695711595625,1
microsoft_phi-4,strategyqa,2b98270f27a5263b991f,0.0,1
microsoft_phi-4,strategyqa,b37207ee5c3ebd455355,2.5724312513221195,1
microsoft_phi-4,strategyqa,c39d1e6ffbca58600a38,0.0,1
microsoft_phi-4,strategyqa,5b45ccb915731a9e5f05,1.3372449392958772,1
microsoft_phi-4,strategyqa,3eb805c6e6cce883416c,0.0,1
microsoft_phi-4,strategyqa,b81db0d01318a28e877c,4.321928094887363,1
microsoft_phi-4,strategyqa,ed247b0929da4a53aa85,3.640223928941851,1
microsoft_phi-4,strategyqa,9bf48fb011c640f0de4b,0.5689955935892812,1
microsoft_phi-4,strategyqa,5a7265daf4314e5b9283,4.169925001442312,1
microsoft_phi-4,strategyqa,31d0f85e4da977a2ada5,1.9166422780956522,1
microsoft_phi-4,strategyqa,ec0463f1bd3c28fe300a,0.0,1
microsoft_phi-4,strategyqa,7e6f36cc5ad38b425b53,3.25,1
microsoft_phi-4,strategyqa,534cebe828195c3a8f31,3.0220552088742005,1
microsoft_phi-4,strategyqa,2800bf5c809ed1224b42,4.021928094887362,1
microsoft_phi-4,strategyqa,6e95d89ccd3256bde343,2.795461844238322,1
microsoft_phi-4,strategyqa,7d1f1c2a9d554a017a22,1.4182958340544896,1
microsoft_phi-4,strategyqa,4070e4485b1bcc9e04d8,1.0219280948873624,1
microsoft_phi-4,strategyqa,6ef94676fb10c0e34de2,3.4713544870139277,1
microsoft_phi-4,strategyqa,42852587e89ab6ade6b9,0.3095434291503252,1
microsoft_phi-4,gpqa,12,3.169925001442312,1
microsoft_phi-4,gpqa,13,3.8924071185928746,1
microsoft_phi-4,gpqa,16,3.459431618637298,1
microsoft_phi-4,gpqa,18,1.7169171866886992,1
microsoft_phi-4,gpqa,19,1.8336056789417416,0
microsoft_phi-4,gpqa,20,0.7345299214394703,1
microsoft_phi-4,gpqa,23,3.169925001442312,0
microsoft_phi-4,gpqa,24,4.142664355548846,1
microsoft_phi-4,gpqa,29,2.584962500721156,0
microsoft_phi-4,gpqa,31,1.584962500721156,0
microsoft_phi-4,gpqa,35,3.1329145639793974,1
microsoft_phi-4,gpqa,36,2.584962500721156,0
microsoft_phi-4,gpqa,37,1.9219280948873623,0
microsoft_phi-4,gpqa,41,0.9182958340544896,1
microsoft_phi-4,gpqa,43,2.446439344671015,1
microsoft_phi-4,gpqa,47,3.321928094887362,1
microsoft_phi-4,gpqa,49,3.321928094887362,1
microsoft_phi-4,gpqa,50,0.0,0
microsoft_phi-4,gpqa,54,3.0957952550009344,1
microsoft_phi-4,gpqa,58,1.75,0
microsoft_phi-4,gpqa,62,3.321928094887362,0
microsoft_phi-4,gpqa,63,3.584962500721156,1
microsoft_phi-4,gpqa,65,1.4345491399952024,1
microsoft_phi-4,gpqa,66,4.08746284125034,1
microsoft_phi-4,gpqa,68,2.2516291673878226,1
microsoft_phi-4,gpqa,72,0.39124356362925566,1
microsoft_phi-4,gpqa,74,3.773557262275185,0
microsoft_phi-4,gpqa,80,2.94770277922009,1
microsoft_phi-4,gpqa,83,3.180832987205441,1
microsoft_phi-4,gpqa,84,2.321928094887362,1
microsoft_phi-4,gpqa,86,3.6835423624332306,1
microsoft_phi-4,gpqa,87,3.6163485660751626,1
microsoft_phi-4,gpqa,90,1.9447167900528528,1
microsoft_phi-4,gpqa,92,3.373557262275185,1
microsoft_phi-4,gpqa,96,0.28639695711595625,1
microsoft_phi-4,gpqa,99,2.217021885879718,1
microsoft_phi-4,gpqa,100,3.546439344671015,1
microsoft_phi-4,gpqa,101,3.5465935642949384,1
microsoft_phi-4,gpqa,104,3.169925001442312,0
microsoft_phi-4,gpqa,107,3.969815782426811,1
microsoft_phi-4,gpqa,108,3.584962500721156,1
microsoft_phi-4,gpqa,112,2.3261207468426806,1
microsoft_phi-4,gpqa,114,3.459431618637298,0
microsoft_phi-4,gpqa,116,1.3092966682370037,1
microsoft_phi-4,gpqa,130,2.9847696187067423,1
microsoft_phi-4,gpqa,131,2.2998963911678914,1
microsoft_phi-4,gpqa,137,0.28639695711595625,1
microsoft_phi-4,gpqa,138,3.7004397181410926,1
microsoft_phi-4,gpqa,150,3.169925001442312,0
microsoft_phi-4,gpqa,155,3.5414460711655216,1
microsoft_phi-4,gpqa,156,3.5032583347756456,1
microsoft_phi-4,gpqa,157,2.9780948881692613,1
microsoft_phi-4,gpqa,161,2.0,0
microsoft_phi-4,gpqa,162,3.521640636343319,0
microsoft_phi-4,gpqa,164,1.8166422780956524,1
microsoft_phi-4,gpqa,165,3.7004397181410926,1
microsoft_phi-4,gpqa,166,4.08746284125034,1
microsoft_phi-4,gpqa,169,3.169925001442312,1
microsoft_phi-4,gpqa,171,4.03740119765411,1
microsoft_phi-4,gpqa,172,1.8799649487271108,0
microsoft_phi-4,gpqa,177,1.584962500721156,0
microsoft_phi-4,gpqa,179,3.7004397181410926,1
microsoft_phi-4,gpqa,181,3.7841837197791888,1
microsoft_phi-4,gpqa,184,1.950212064914747,1
microsoft_phi-4,gpqa,188,2.212503842372268,1
microsoft_phi-4,gpqa,190,2.4056390622295662,1
microsoft_phi-4,gpqa,191,2.521640636343318,0
microsoft_phi-4,gpqa,193,2.2516291673878226,1
microsoft_phi-4,gpqa,195,2.1609640474436813,1
microsoft_phi-4,aime,1,2.950212064914748,1
microsoft_phi-4,aime,6,0.5435644431995964,1
microsoft_phi-4,aime,16,3.0220552088742005,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1824,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q0409,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4506,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3657,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q2286,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1679,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8935,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q0520,3.7004397181410926,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1535,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3582,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3811,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8279,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q9195,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3257,4.08746284125034,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q6873,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3611,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4557,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q0106,4.169925001442312,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q5574,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q2547,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3527,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q5514,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1519,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q6224,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1584,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q5881,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q5635,3.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q0711,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q7527,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8785,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q2045,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q6201,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q9044,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4803,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q5925,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3150,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1139,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1307,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3814,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1654,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q6227,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4554,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q5977,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q2664,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q6065,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3432,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4374,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q2803,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q6216,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4422,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q9125,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q5313,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q0916,3.7004397181410926,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3752,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q0525,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q5168,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q6572,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4386,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1084,4.08746284125034,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3456,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q9292,4.169925001442312,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q5155,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8179,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q6482,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q7517,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q2340,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q2287,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4040,4.0,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q9197,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8830,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4304,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q7019,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q6543,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q5930,3.459431618637298,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3593,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8348,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8085,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1489,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q0771,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1796,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q2504,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q2621,3.8073549220576055,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q6916,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q6304,3.8073549220576055,0
deepseek_deepseek-r1-distill-llama-70b,boolq,q6252,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q7668,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8669,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4119,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q9064,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1876,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8797,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4371,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q5573,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1827,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4808,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q2591,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q0053,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4315,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8201,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q2927,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8317,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1743,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4889,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3258,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8837,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8689,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q0009,3.8073549220576055,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q5310,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8005,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q0319,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q5947,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q0949,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q9295,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1290,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q7962,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1133,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8727,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q2060,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q2103,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q7787,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q9007,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q2705,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4342,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8645,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q6932,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3470,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8835,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3295,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q5107,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q6537,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q7177,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8479,4.169925001442312,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q7397,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1982,4.0,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4061,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3681,3.906890595608518,0
deepseek_deepseek-r1-distill-llama-70b,boolq,q1049,4.0,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q0344,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q9075,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3770,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3608,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1163,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q1160,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q8423,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q4562,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q7953,4.169925001442312,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3510,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q2167,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q9355,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q7744,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,boolq,q3981,4.08746284125034,0
deepseek_deepseek-r1-distill-llama-70b,boolq,q7749,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,e0044a7b4d146d611e73,4.0,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,c69397b4341b65ed080f,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,1932e05f10680ece229f,4.08746284125034,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,fb8b656051c742f5bd27,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,c91eafafed5a8f80bb5a,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,2047c0c34383f8014820,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,11d009721f27a60f9cff,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,2a90188d5b82d12c036d,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,59e78fdde03974a7cf77,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,9635db8809b449470dd6,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,44f54e361e0f46ead5d4,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,addf92ab71aca4e783b1,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,f9686fe476e2d06e4dab,3.906890595608518,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,5737e93c88fa5e21c2b5,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,33421d4495e27f91be4d,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,99eb858b4c9624a71b40,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,b1e1256007b0a4a341a7,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,12b0bb830de101c0f118,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,0f28837d8ce6901345bf,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,51678920a34b51e1e355,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,ebd53fd053c84d26f889,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,badd24672a2f951706fe,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,e5ffcc7b22a58df8952d,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,58f7df5e3836b24b08d0,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,e144fef6c590823af46a,4.169925001442312,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,8d95e7d922024a684ac0,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,427fdafa9e7047587d75,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,2025983d427a9d3d5bab,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,520becb10b5c138ab300,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,8757a53800192e066503,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,4330d46b6f594ad122a6,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,f85416430e1ab2d6f96b,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,042463e9ca7cd4c7eb5a,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,9fa4b205aaca877a15bf,4.0,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,34198157c2dd7028f0a4,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,9c13ff296c299f0cd02d,3.8073549220576055,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,ed04a34363f248900c18,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,cda79ce499af9dae8ffb,3.459431618637298,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,983e2713b89f38cab35a,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,3a76a62be2518008c701,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,e1f9a6b9fbba8d014643,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,49ab746264f2e50e9aee,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,a9ac24cbbb2fce862026,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,e537c420c9cb2e24409c,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,c4f5cedc6af621e44eb5,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,6a0d8d74c097292a5d38,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,79535eed1af03ca748c5,3.321928094887362,0
deepseek_deepseek-r1-distill-llama-70b,strategyqa,f2a71092d2cfe16d9a64,4.169925001442312,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,088eb1d9e2f067cd4f36,4.0,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,d0e463f95b1221a55a13,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,c435c8acf644ef0dde15,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,b73a1bc6f2f2eb0058e8,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,90c5595a6ba03e90b2c3,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,8f9ba93cb04e4f652733,3.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,b848db708048f54dfb6c,3.459431618637298,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,a651ba82c5e39990d737,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,117c27244c8e00112265,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,83a7c67c6f156f9cf4cb,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,abb3562932923dc9286e,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,8238ca7e53b2eadfa5fe,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,34aaa0304d840b427cc3,3.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,c649c9f1814bd72b8ccd,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,c7cb1e3fc112e8f924fe,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,8d7f7bca01ee50ec0dc7,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,ee89128e112aca3b7efd,3.906890595608518,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,0de2785a6eaba087541a,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,4bea34763a1e9f0d5b2b,4.0,0
deepseek_deepseek-r1-distill-llama-70b,strategyqa,51126206a7baab47253d,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,89163b1a436926698578,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,ab2527bb6fd97508b566,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,7c287c8c9a4b3aef8e75,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,cbc0979b3b041cc01f32,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,316d74f3e8ce42728fdd,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,988f73f260f65621866e,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,29574176246ede705240,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,d7ea60bc4dd6e8986d4e,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,6d92b708dfcdd1b904be,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,77b1da70e82d4f165c39,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,66b3cfaa499773bdf513,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,5378f4b41639a2676635,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,2ebff3186955f326f556,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,ba83e0960e20b69be901,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,563a36aa0389c6f96cc7,3.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,4111c4147ebc06bd1163,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,7e69e7d67ecf090a45be,3.7004397181410926,0
deepseek_deepseek-r1-distill-llama-70b,strategyqa,9eba4476b61fc6a2dcdc,4.169925001442312,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,1b6cc24a9abe52c6ff88,3.7004397181410926,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,c5e130e153c93e692833,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,37673881c0036bffce3b,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,44ec5bab0ba6b687d60e,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,2c391bc83138f934f965,3.906890595608518,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,3f4f06f08f8c926c68df,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,54fbd5a53d29864cbb90,3.169925001442312,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,23506d586f694c3fc8ec,4.08746284125034,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,0ad62a523a3634a2a12a,3.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,bd9ccc3da0f6467dc411,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,a5f8af1dd0e9c46c47be,4.169925001442312,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,f790b706fb7406d30160,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,bcd221573f1a6500f2eb,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,b4e6585cdc2765c29070,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,3679391b4ff09377acef,3.906890595608518,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,5d85be9c8f41a21ca293,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,4d919e6c4316cb2e1f09,3.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,70642ac7ad94f22b612f,3.7004397181410926,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,f93ca5fd96248f765ff3,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,302570f3787646a587df,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,48cf1d62fdc4ae46d79e,4.08746284125034,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,596b615b7261cb7db9d3,4.0,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,e1be1275b3c816b0b7bf,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,f7fa93e91293615bc50d,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,e33a81482ffef9456bcc,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,d0e81c46892d0983f1e8,4.0,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,1bdcf91a9d90ba61339a,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,96844c5fba3f4ebacf0d,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,1cfd64486a9cabeb7c0c,3.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,fc0bbbfd4467bd868714,4.08746284125034,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,615aa49cbd52bbe0654b,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,0f172df66b358ed72ca6,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,0abc04530e898056a6c4,4.08746284125034,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,ff21df087958bda81be8,3.8073549220576055,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,f2eac6cbbde0c16b8ff1,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,d60720f31550d49b03d8,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,4b66ebd989be42113847,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,c23b892b2ce50d0582d1,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,d24a5b996aaa758bbc80,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,e0c10e16a23989f7a583,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,7f457f00fa010a9dd2e8,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,c0e0a030b4bc54ef6d3b,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,fb3862c0ef8ef7e95bce,3.906890595608518,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,f37c8f9e4fc20479b06c,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,798529ef6d7ff2162dad,3.169925001442312,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,c8eac5cc49c449e28e6e,3.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,55ac71fc1cd8fdc34e8c,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,ec06b5fcf3cdef642f6e,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,09734b1d720aa09e8ef2,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,7e7ba5f2d4c84b9e2259,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,8803ea63343c400758cf,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,e8d245781a7fd9e38701,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,19b40f33fa199c1673fd,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,6fe610c55315019e87e5,3.8073549220576055,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,dca3c4acc079bb11689b,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,53f2558c6a9d6c3b0a81,3.584962500721156,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,2b73dae1804aae94e1ba,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,243e3e1ef3fb7190ace3,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,62e8d2b87e80f78b152c,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,3a93c4d5d6dca707a016,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,e45dd0b92d16cd22ea02,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,8efd6e6c6c104be8f9fe,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,896b0fa12e06b67a1b91,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,0dc86ca8b9eb2c1f99dd,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,4d52dbeb76f228b14998,4.08746284125034,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,1eb877fa5b2962f5e5a9,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,6208234549bac8cc46da,3.8073549220576055,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,a9d22dce3199e77dd271,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,14bfe3d51a876549fc0a,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,157b095bcd5d48c694f5,3.459431618637298,0
deepseek_deepseek-r1-distill-llama-70b,strategyqa,5787a201b7da5929cb75,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,81f2c649b9f61e019fcf,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,1d07c9eb265c6cdc3947,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,8c115e85cf8c30135bf4,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,2b98270f27a5263b991f,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,b37207ee5c3ebd455355,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,71e6d5a927e7241c8f59,4.247927513443583,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,c39d1e6ffbca58600a38,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,3eb805c6e6cce883416c,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,b81db0d01318a28e877c,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,ed247b0929da4a53aa85,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,5a7265daf4314e5b9283,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,31d0f85e4da977a2ada5,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,7e6f36cc5ad38b425b53,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,5f290c4202a54bf6aa71,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,534cebe828195c3a8f31,4.169925001442312,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,f640e31952dea1040e3c,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,6e95d89ccd3256bde343,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,4070e4485b1bcc9e04d8,4.321928094887363,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,6ef94676fb10c0e34de2,4.169925001442312,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,42852587e89ab6ade6b9,4.0,1
deepseek_deepseek-r1-distill-llama-70b,strategyqa,bac108d947b7b26035cc,4.0,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,1,1.4911148500551858,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,2,1.207518749639422,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,3,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,4,3.9841837197791885,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,5,2.219240704636849,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,6,3.239353872167201,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,7,1.5569010760354054,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,8,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,9,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,10,2.8153337792923416,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,11,3.221097250057956,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,21,0.3095434291503252,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,22,3.906890595608518,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,23,2.2221915755066783,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,24,3.499227547132693,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,25,2.5073801024236357,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,26,0.8475846798245739,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,27,2.9780948881692613,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,28,2.695461844238322,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,31,0.37123232664087563,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,32,3.169925001442312,0
deepseek_deepseek-r1-distill-llama-70b,gpqa,33,3.1219280948873624,0
deepseek_deepseek-r1-distill-llama-70b,gpqa,34,3.121928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,35,4.084183719779189,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,36,2.5219280948873624,0
deepseek_deepseek-r1-distill-llama-70b,gpqa,37,2.725480556997868,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,38,2.6411209338130157,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,39,2.8140154482997177,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,40,2.1709505944546685,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,41,1.186278124459133,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,43,3.884183719779189,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,44,1.6644977792004614,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,46,0.5907239186406502,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,49,2.960964047443681,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,50,0.0,0
deepseek_deepseek-r1-distill-llama-70b,gpqa,51,2.950212064914747,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,53,3.321928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,55,3.5465935642949384,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,58,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,59,1.4466166676282082,0
deepseek_deepseek-r1-distill-llama-70b,gpqa,60,1.1219280948873622,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,62,3.794653473544342,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,64,2.5503407095463886,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,65,0.5689955935892812,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,66,4.221928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,67,3.821928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,68,2.403677461028802,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,70,3.456564762130954,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,72,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,73,2.646782221599798,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,74,4.03740119765411,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,75,2.403677461028802,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,77,3.9841837197791885,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,78,3.7735572622751845,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,79,2.321928094887362,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,82,2.8799649487271113,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,83,2.6464393446710153,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,84,3.734521664779752,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,86,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,87,1.419035274338866,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,88,3.6644977792004623,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,93,3.169925001442312,0
deepseek_deepseek-r1-distill-llama-70b,gpqa,96,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,100,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,101,1.2567796494470396,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,107,0.934068055375491,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,108,2.3192407046368486,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,112,0.2974722489192896,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,114,1.7924812503605778,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,116,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,121,2.1609640474436813,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,136,4.169925001442312,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,137,0.28639695711595625,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,141,1.3520301017579528,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,143,2.5216406363433186,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,148,1.3372449392958772,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,150,1.0892300788425848,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,151,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,153,0.0,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,155,3.169925001442312,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,156,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,157,0.747584679824574,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,160,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,161,2.1280852788913944,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,164,1.6567796494470395,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,168,1.7166422780956525,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,169,3.188721875540867,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,171,1.5394847569315018,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,175,2.3959988705348416,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,177,0.6143694458867568,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,181,3.6414460711655217,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,187,2.292481250360578,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,188,0.9864267287308424,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,189,3.039353872167201,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,190,1.3917601481809734,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,192,1.7987949406953985,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,193,2.319240704636849,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,195,2.1814963295286756,1
deepseek_deepseek-r1-distill-llama-70b,gpqa,196,0.0,1
deepseek_deepseek-r1-distill-llama-70b,aime,1,0.0,1
deepseek_deepseek-r1-distill-llama-70b,aime,16,1.1488348542809166,0
deepseek_deepseek-r1-distill-llama-70b,aime,21,0.41381685030363374,1

